Differentially Private and Fairness-Audited Score Diffusion for Irregular Longitudinal Health Records

Sharing irregular longitudinal health records can accelerate model development, yet synthetic releases may leak participation, distort temporal dependence, suppress rare events, or reduce utility for underrepresented groups. We present TRUST LONGSYNTH, an auditable patient level private generator that combines bounded sufficient statistics, zCDP accounted Gaussian releases, conditional analytic score diffusion, block banded temporal covariance, separate missingness and gap models, and a protected event sampling floor with population weights. The method was evaluated on five independently generated, three cohort benchmarks containing 720 patients, fourteen irregular observation slots, six mixed variables, informative missingness, and a rare deterioration outcome. At epsilon = 12 and delta = 10 to the power of minus 5, TRUST LONGSYNTH achieved mean train synthetic test real AUPRC 0.342, Brier score 0.088, expected calibration error 0.082, correlation error 0.222, autocorrelation error 0.317, and membership attack AUROC 0.499. Relative to the private diagonal score baseline, AUPRC increased by 7.5 percent, while Brier, calibration, correlation, and autocorrelation errors decreased by 6.1 percent, 17.0 percent, 28.0 percent, and 30.1 percent, respectively. The method did not dominate every nonprivate or discrete baseline, and corrected paired tests were inconclusive with five seeds. Canary exposure was 1.8 percent, compared with 28.8 percent for DP Score in the same stress test. These findings support a transparent privacy utility fairness evaluation protocol, not clinical validity or unconditional release safety, and motivate governed external validation on real multi site records.

==> figures/data/ablation_auprc.csv <==
variant,mean,std,label
Diagonal covariance,0.21340729414673368,0.14716427860392714,Diagonal covariance
Full,0.36010084348395033,0.1898079208313378,Full
No fairness floor,0.34984015477740943,0.18179053122008956,No fairness floor
Unconditioned masks/gaps,0.3640002323559302,0.18220048637457312,Unconditioned aux


==> figures/data/autocorrelation_error.csv <==
method,mean,std,label
Bootstrap,0.0564504303815858,0.02682619019542883,Bootstrap
Independent,0.3968109113513353,0.04137807892660951,Independent
Temporal-PCA,0.26481102199948403,0.036752052308685466,Temp.-PCA
ScoreDiff,0.24539923694638946,0.044391874111638356,ScoreDiff
DP-Markov,0.14787995609485946,0.06430954938611239,DP-Markov
DP-Score,0.4533933457030665,0.05670350745537795,DP-Score
TRUST-LONGSYNTH,0.3168784780846747,0.03100516564349651,TRUST


==> figures/data/calibration_curves.csv <==
method,predicted,observed,count
Bootstrap,0.0443161487735804,0.0535714285714285,168
Bootstrap,0.1466390752973081,0.0329670329670329,91
Bootstrap,0.2482798817115896,0.1206896551724138,58
Bootstrap,0.348403304372852,0.0425531914893617,47
Bootstrap,0.4495127393405265,0.131578947368421,38
Bootstrap,0.5523854990127941,0.0625,32
Bootstrap,0.6599969734204059,0.1034482758620689,29
Bootstrap,0.7582723941844759,0.12,25
Bootstrap,0.8529172282685858,0.28,25
Bootstrap,0.9659299863099476,0.4375,32
DP-Markov,0.0034406202975635,0.0922787193973634,531
DP-Markov,0.1863854711729285,0.0,2
DP-Markov,0.2269707928878738,0.4,5
DP-Markov,0.3838476225183285,0.0,2
DP-Markov,0.4364229872292932,1.0,1
DP-Markov,0.5270564842411236,1.0,1
DP-Markov,0.821014304614355,0.5,2
DP-Markov,0.984903594748105,1.0,1
DP-Score,0.0067292266225702,0.0835073068893528,479
DP-Score,0.1493869663730086,0.08,25
DP-Score,0.2573839136674349,0.1,10
DP-Score,0.3499046312897516,0.3,10
DP-Score,0.4201842335357731,0.2,5
DP-Score,0.5534609889748637,0.3333333333333333,3
DP-Score,0.6844708434184615,1.0,1
DP-Score,0.7149110995452664,0.0,1
DP-Score,0.8632488505926998,0.0,3
DP-Score,0.9788900690137176,0.75,8
Independent,0.017372122202035,0.0543478260869565,276
Independent,0.142907257629161,0.0545454545454545,55
Independent,0.2435930719876036,0.0,26
Independent,0.3533953175580529,0.05,20
Independent,0.4393922458068533,0.04,25
Independent,0.5363974105670243,0.1,10
Independent,0.6351131872338086,0.1764705882352941,17
Independent,0.769407642620367,0.2142857142857142,14
Independent,0.8605368298768388,0.0588235294117647,17
Independent,0.9830600246783254,0.3176470588235294,85
ScoreDiff,0.0429734218804961,0.032520325203252,123
ScoreDiff,0.1510204327030335,0.0294117647058823,68
ScoreDiff,0.2471299505389092,0.0517241379310344,58
ScoreDiff,0.3457751491660202,0.1,50
ScoreDiff,0.4415147294850347,0.074074074074074,54
ScoreDiff,0.5438254298796561,0.18,50
ScoreDiff,0.6581685513083098,0.0909090909090909,44
ScoreDiff,0.7539683182127176,0.2285714285714285,35
ScoreDiff,0.8526717637951824,0.2571428571428571,35
ScoreDiff,0.9490388348146528,0.25,28
TRUST-LONGSYNTH,0.0151462700130021,0.0845360824742268,485
TRUST-LONGSYNTH,0.1424765698196431,0.0769230769230769,26
TRUST-LONGSYNTH,0.2480113741436965,0.25,12
TRUST-LONGSYNTH,0.341829505242561,0.1666666666666666,6
TRUST-LONGSYNTH,0.4160900216578828,0.25,4
TRUST-LONGSYNTH,0.5534781194659613,0.3333333333333333,3
TRUST-LONGSYNTH,0.6102344687890626,0.75,4
TRUST-LONGSYNTH,0.7775120760261763,0.0,2
TRUST-LONGSYNTH,0.8784867438207995,1.0,2
TRUST-LONGSYNTH,0.9005395768838583,1.0,1
Temporal-PCA,0.0054316370758727,0.0796178343949044,314
Temporal-PCA,0.1403579501704154,0.1666666666666666,18
Temporal-PCA,0.2515346461883884,0.2142857142857142,14
Temporal-PCA,0.3406853781112895,0.25,8
Temporal-PCA,0.459802115059971,0.0,7
Temporal-PCA,0.5713543695519907,0.0,1
Temporal-PCA,0.6185761024855418,0.0,3
Temporal-PCA,0.7622284035901017,0.0,4
Temporal-PCA,0.8424920076322397,0.0,14
Temporal-PCA,0.99214936624402,0.1358024691358024,162


==> figures/data/calibration_curves_Bootstrap.csv <==
method,predicted,observed,count
Bootstrap,0.0443161487735804,0.0535714285714285,168
Bootstrap,0.1466390752973081,0.0329670329670329,91
Bootstrap,0.2482798817115896,0.1206896551724138,58
Bootstrap,0.348403304372852,0.0425531914893617,47
Bootstrap,0.4495127393405265,0.131578947368421,38
Bootstrap,0.5523854990127941,0.0625,32
Bootstrap,0.6599969734204059,0.1034482758620689,29
Bootstrap,0.7582723941844759,0.12,25
Bootstrap,0.8529172282685858,0.28,25
Bootstrap,0.9659299863099476,0.4375,32


==> figures/data/calibration_curves_DP_Markov.csv <==
method,predicted,observed,count
DP-Markov,0.0034406202975635,0.0922787193973634,531
DP-Markov,0.1863854711729285,0.0,2
DP-Markov,0.2269707928878738,0.4,5
DP-Markov,0.3838476225183285,0.0,2
DP-Markov,0.4364229872292932,1.0,1
DP-Markov,0.5270564842411236,1.0,1
DP-Markov,0.821014304614355,0.5,2
DP-Markov,0.984903594748105,1.0,1


==> figures/data/calibration_curves_DP_Score.csv <==
method,predicted,observed,count
DP-Score,0.0067292266225702,0.0835073068893528,479
DP-Score,0.1493869663730086,0.08,25
DP-Score,0.2573839136674349,0.1,10
DP-Score,0.3499046312897516,0.3,10
DP-Score,0.4201842335357731,0.2,5
DP-Score,0.5534609889748637,0.3333333333333333,3
DP-Score,0.6844708434184615,1.0,1
DP-Score,0.7149110995452664,0.0,1
DP-Score,0.8632488505926998,0.0,3
DP-Score,0.9788900690137176,0.75,8


==> figures/data/calibration_curves_Independent.csv <==
method,predicted,observed,count
Independent,0.017372122202035,0.0543478260869565,276
Independent,0.142907257629161,0.0545454545454545,55
Independent,0.2435930719876036,0.0,26
Independent,0.3533953175580529,0.05,20
Independent,0.4393922458068533,0.04,25
Independent,0.5363974105670243,0.1,10
Independent,0.6351131872338086,0.1764705882352941,17
Independent,0.769407642620367,0.2142857142857142,14
Independent,0.8605368298768388,0.0588235294117647,17
Independent,0.9830600246783254,0.3176470588235294,85


==> figures/data/calibration_curves_ScoreDiff.csv <==
method,predicted,observed,count
ScoreDiff,0.0429734218804961,0.032520325203252,123
ScoreDiff,0.1510204327030335,0.0294117647058823,68
ScoreDiff,0.2471299505389092,0.0517241379310344,58
ScoreDiff,0.3457751491660202,0.1,50
ScoreDiff,0.4415147294850347,0.074074074074074,54
ScoreDiff,0.5438254298796561,0.18,50
ScoreDiff,0.6581685513083098,0.0909090909090909,44
ScoreDiff,0.7539683182127176,0.2285714285714285,35
ScoreDiff,0.8526717637951824,0.2571428571428571,35
ScoreDiff,0.9490388348146528,0.25,28


==> figures/data/calibration_curves_TRUST_LONGSYNTH.csv <==
method,predicted,observed,count
TRUST-LONGSYNTH,0.0151462700130021,0.0845360824742268,485
TRUST-LONGSYNTH,0.1424765698196431,0.0769230769230769,26
TRUST-LONGSYNTH,0.2480113741436965,0.25,12
TRUST-LONGSYNTH,0.341829505242561,0.1666666666666666,6
TRUST-LONGSYNTH,0.4160900216578828,0.25,4
TRUST-LONGSYNTH,0.5534781194659613,0.3333333333333333,3
TRUST-LONGSYNTH,0.6102344687890626,0.75,4
TRUST-LONGSYNTH,0.7775120760261763,0.0,2
TRUST-LONGSYNTH,0.8784867438207995,1.0,2
TRUST-LONGSYNTH,0.9005395768838583,1.0,1


==> figures/data/calibration_curves_Temporal_PCA.csv <==
method,predicted,observed,count
Temporal-PCA,0.0054316370758727,0.0796178343949044,314
Temporal-PCA,0.1403579501704154,0.1666666666666666,18
Temporal-PCA,0.2515346461883884,0.2142857142857142,14
Temporal-PCA,0.3406853781112895,0.25,8
Temporal-PCA,0.459802115059971,0.0,7
Temporal-PCA,0.5713543695519907,0.0,1
Temporal-PCA,0.6185761024855418,0.0,3
Temporal-PCA,0.7622284035901017,0.0,4
Temporal-PCA,0.8424920076322397,0.0,14
Temporal-PCA,0.99214936624402,0.1358024691358024,162


==> figures/data/canary.csv <==
method,exposure_rate,fit_seconds,sample_seconds,peak_memory_mb,label
Bootstrap,0.0276134122287968,8.712999942872557e-06,0.0024977420000595,0.6558971405029297,Bootstrap
Independent,0.0,0.0486517640001693,0.0410979559999304,2.041867256164551,Independent
Temporal-PCA,0.2189349112426035,0.0642040560001078,0.0216545639998457,1.8497314453125,Temp.-PCA
ScoreDiff,0.0848126232741617,0.0473449149999396,0.0177689610000015,2.3761186599731445,ScoreDiff
DP-Markov,0.0,0.5575875259999066,1.4032934429999386,11.12468719482422,DP-Markov
DP-Score,0.2879684418145957,0.0616804159999446,0.0182571169998482,2.061922073364258,DP-Score
TRUST-LONGSYNTH,0.0177514792899408,0.0516788020001968,0.0238164190000134,2.444476127624512,TRUST


==> figures/data/correlation_error.csv <==
method,mean,std,label
Bootstrap,0.1480497862912619,0.023685066479545387,Bootstrap
Independent,0.24624378196849342,0.03806271558628726,Independent
Temporal-PCA,0.25514405803960694,0.03429005141267262,Temp.-PCA
ScoreDiff,0.23108360761748017,0.0335804639392064,ScoreDiff
DP-Markov,0.26025240305773745,0.03281350026701802,DP-Markov
DP-Score,0.30788383909323225,0.03983624101922749,DP-Score
TRUST-LONGSYNTH,0.22155202652410894,0.02326413325723363,TRUST


==> figures/data/data_scarcity.csv <==
method,train_patients,mean,std
DP-Score,120,0.4322209371102529,0.0343400338075172
DP-Score,240,0.28673039447687615,0.00647045458735462
DP-Score,360,0.3117093343409816,0.05282178196772098
DP-Score,503,0.15774683463594802,0.06712189756889855
TRUST-LONGSYNTH,120,0.3817745144609443,0.04106808928056433
TRUST-LONGSYNTH,240,0.30277303482723167,0.16456014689976672
TRUST-LONGSYNTH,360,0.3272013498155236,0.07724088763745443
TRUST-LONGSYNTH,503,0.30117619879488167,0.01449640944036043
Temporal-PCA,120,0.19404394904809275,0.03380567847386345
Temporal-PCA,240,0.34428586380757725,0.20911825780018684
Temporal-PCA,360,0.27921887816305513,0.253426407037756
Temporal-PCA,503,0.1507692164472872,0.05714020712556628


==> figures/data/data_scarcity_DP_Score.csv <==
method,train_patients,mean,std
DP-Score,120,0.4322209371102529,0.0343400338075172
DP-Score,240,0.2867303944768761,0.0064704545873546
DP-Score,360,0.3117093343409816,0.0528217819677209
DP-Score,503,0.157746834635948,0.0671218975688985


==> figures/data/data_scarcity_TRUST_LONGSYNTH.csv <==
method,train_patients,mean,std
TRUST-LONGSYNTH,120,0.3817745144609443,0.0410680892805643
TRUST-LONGSYNTH,240,0.3027730348272316,0.1645601468997667
TRUST-LONGSYNTH,360,0.3272013498155236,0.0772408876374544
TRUST-LONGSYNTH,503,0.3011761987948816,0.0144964094403604


==> figures/data/data_scarcity_Temporal_PCA.csv <==
method,train_patients,mean,std
Temporal-PCA,120,0.1940439490480927,0.0338056784738634
Temporal-PCA,240,0.3442858638075772,0.2091182578001868
Temporal-PCA,360,0.2792188781630551,0.253426407037756
Temporal-PCA,503,0.1507692164472872,0.0571402071255662


==> figures/data/epsilon_auprc.csv <==
epsilon,mean,std
1.0,0.3096109209159917,0.2024837723766601
2.0,0.2519112401303803,0.27153040462491024
4.0,0.31121741688857296,0.20722631234865171
8.0,0.3361052094531578,0.1062516543596247
12.0,0.3888710483930791,0.07765268551285781
16.0,0.37920257621711667,0.05600181554660603


==> figures/data/epsilon_autocorr.csv <==
epsilon,mean,std
1.0,0.4267141640291609,0.08504803486332789
2.0,0.4606253256234823,0.043004390258062825
4.0,0.42474276895012536,0.06870675896152577
8.0,0.3330711290399405,0.031103441318885483
12.0,0.2905950174153354,0.022023131966452097
16.0,0.26656453914434913,0.020103218293953742


==> figures/data/epsilon_membership.csv <==
epsilon,mean,std
1.0,0.4819644822198308,0.015144682028746132
2.0,0.5143390421994029,0.01926204559294147
4.0,0.5052437667572546,0.025953513177391033
8.0,0.4886217861029542,0.033429732925537706
12.0,0.5068244964463982,0.02099058310403327
16.0,0.5040886181382652,0.02452832745326487


==> figures/data/frontiers.csv <==
method,tstr_auprc,membership_auc,worst_group_auprc,autocorrelation_error,label
Bootstrap,0.37801791149572633,0.7916573950790669,0.3128494107334648,0.0564504303815858,Bootstrap
Independent,0.4310315449327313,0.5031790905940504,0.35866578439225216,0.3968109113513353,Independent
Temporal-PCA,0.3385723317244885,0.4952961132288836,0.2700920521074489,0.26481102199948403,Temp.-PCA
ScoreDiff,0.31792872768115177,0.5025917887172378,0.21930136219696683,0.24539923694638946,ScoreDiff
DP-Markov,0.3706819060798905,0.5026902803363307,0.2872579993977881,0.14787995609485946,DP-Markov
DP-Score,0.31857297752261,0.48607802724934784,0.257995719524286,0.4533933457030665,DP-Score
TRUST-LONGSYNTH,0.342324166430817,0.49927590420778073,0.2482362716807967,0.3168784780846747,TRUST


==> figures/data/group_gap.csv <==
method,mean,std,label
Bootstrap,0.25323284034878624,0.1444551713781397,Bootstrap
Independent,0.2177916036271379,0.08565609261838017,Independent
Temporal-PCA,0.22017955083134005,0.164815620204957,Temp.-PCA
ScoreDiff,0.2495043560952388,0.14741914682643736,ScoreDiff
DP-Markov,0.29971364248689714,0.1697483680017506,DP-Markov
DP-Score,0.23863660949934734,0.18598820388648363,DP-Score
TRUST-LONGSYNTH,0.31440613052246286,0.16668326115722787,TRUST


==> figures/data/main_auprc.csv <==
method,mean,std,label
Bootstrap,0.37801791149572633,0.10413363444192897,Bootstrap
Independent,0.4310315449327313,0.06841963118987748,Independent
Temporal-PCA,0.3385723317244885,0.13769012110044124,Temp.-PCA
ScoreDiff,0.31792872768115177,0.09668468928840496,ScoreDiff
DP-Markov,0.3706819060798905,0.06923108161631102,DP-Markov
DP-Score,0.31857297752261,0.1427267346696303,DP-Score
TRUST-LONGSYNTH,0.342324166430817,0.10648753904159845,TRUST


==> figures/data/main_auroc.csv <==
method,mean,std,label
Bootstrap,0.7072169774669774,0.07903393028134649,Bootstrap
Independent,0.7534026806526806,0.06063769079654663,Independent
Temporal-PCA,0.6797952602952603,0.1397048602305591,Temp.-PCA
ScoreDiff,0.7294537684537684,0.1181605671900721,ScoreDiff
DP-Markov,0.742454933954934,0.06779268884486717,DP-Markov
DP-Score,0.6844098679098679,0.15125569592447335,DP-Score
TRUST-LONGSYNTH,0.7147457264957265,0.020073328577763342,TRUST


==> figures/data/main_brier.csv <==
method,mean,std,label
Bootstrap,0.18005429104510515,0.0227639880940894,Bootstrap
Independent,0.20141473425907658,0.03692505835633556,Independent
Temporal-PCA,0.3389643123578108,0.3202185313930592,Temp.-PCA
ScoreDiff,0.21437539288954283,0.1234119492366232,ScoreDiff
DP-Markov,0.09389877436741675,0.012927183954420456,DP-Markov
DP-Score,0.09422103922115485,0.00965805693315362,DP-Score
TRUST-LONGSYNTH,0.08848871486401215,0.005959163305982679,TRUST


==> figures/data/main_ece.csv <==
method,mean,std,label
Bootstrap,0.23713979905407295,0.028265517588100114,Bootstrap
Independent,0.23668745499432747,0.05370533794763957,Independent
Temporal-PCA,0.34867661084534435,0.3289697458108053,Temp.-PCA
ScoreDiff,0.290510362046384,0.15919349393265278,ScoreDiff
DP-Markov,0.09586323944473693,0.015708425755753014,DP-Markov
DP-Score,0.09886288708214136,0.014863011282567567,DP-Score
TRUST-LONGSYNTH,0.08204136728345052,0.007820928733995145,TRUST


==> figures/data/marginal_ks.csv <==
method,mean,std,label
Bootstrap,0.0390834257927575,0.014579625109834335,Bootstrap
Independent,0.06673228464501994,0.008290887027783194,Independent
Temporal-PCA,0.41693956900471935,0.021986177507537865,Temp.-PCA
ScoreDiff,0.15015282660948626,0.018363159752595302,ScoreDiff
DP-Markov,0.24982400076815742,0.008963849979908716,DP-Markov
DP-Score,0.4892360272448345,0.019138248065847505,DP-Score
TRUST-LONGSYNTH,0.4311812764863824,0.012572657314820651,TRUST


==> figures/data/membership_auc.csv <==
method,mean,std,label
Bootstrap,0.7916573950790669,0.008371443892556792,Bootstrap
Independent,0.5031790905940504,0.03185950461981096,Independent
Temporal-PCA,0.4952961132288836,0.03736470336551614,Temp.-PCA
ScoreDiff,0.5025917887172378,0.013276385527677284,ScoreDiff
DP-Markov,0.5026902803363307,0.023980451542123665,DP-Markov
DP-Score,0.48607802724934784,0.04111931634882685,DP-Score
TRUST-LONGSYNTH,0.49927590420778073,0.039682307973898004,TRUST


==> figures/data/missingness_robustness.csv <==
method,extra_missing_rate,mean,std
DP-Score,0.0,0.2850045574831696,0.14085584871573928
DP-Score,0.1,0.2215811492837399,0.07059356791056536
DP-Score,0.2,0.28657807025417475,0.14866433084926814
DP-Score,0.3,0.1916810321835167,0.15526736773820368
TRUST-LONGSYNTH,0.0,0.3804164913098774,0.06985990702329353
TRUST-LONGSYNTH,0.1,0.2849270458492802,0.12638568049502155
TRUST-LONGSYNTH,0.2,0.34556183524366957,0.07336291348465541
TRUST-LONGSYNTH,0.3,0.16937056451134935,0.07542915905891918
Temporal-PCA,0.0,0.2826940440308741,0.12666935786457045
Temporal-PCA,0.1,0.37040994955463136,0.08965882929631329
Temporal-PCA,0.2,0.26180252478260063,0.15514903562681684
Temporal-PCA,0.3,0.2542163663348499,0.1367668409704371


==> figures/data/missingness_robustness_DP_Score.csv <==
method,extra_missing_rate,mean,std
DP-Score,0.0,0.2850045574831696,0.1408558487157392
DP-Score,0.1,0.2215811492837399,0.0705935679105653
DP-Score,0.2,0.2865780702541747,0.1486643308492681
DP-Score,0.3,0.1916810321835167,0.1552673677382036


==> figures/data/missingness_robustness_TRUST_LONGSYNTH.csv <==
method,extra_missing_rate,mean,std
TRUST-LONGSYNTH,0.0,0.3804164913098774,0.0698599070232935
TRUST-LONGSYNTH,0.1,0.2849270458492802,0.1263856804950215
TRUST-LONGSYNTH,0.2,0.3455618352436695,0.0733629134846554
TRUST-LONGSYNTH,0.3,0.1693705645113493,0.0754291590589191


==> figures/data/missingness_robustness_Temporal_PCA.csv <==
method,extra_missing_rate,mean,std
Temporal-PCA,0.0,0.2826940440308741,0.1266693578645704
Temporal-PCA,0.1,0.3704099495546313,0.0896588292963132
Temporal-PCA,0.2,0.2618025247826006,0.1551490356268168
Temporal-PCA,0.3,0.2542163663348499,0.1367668409704371


==> figures/data/peak_memory.csv <==
method,mean,std,label
Bootstrap,0.6500225067138672,0.00041052328586638204,Bootstrap
Independent,2.0040660858154298,0.022847247108678533,Independent
Temporal-PCA,1.834510612487793,0.0005342442322707934,Temp.-PCA
ScoreDiff,2.3587356567382813,8.604658312891407e-05,ScoreDiff
DP-Markov,11.037184906005859,0.0010851000079506012,DP-Markov
DP-Score,2.046548080444336,0.0006535523897638562,DP-Score
TRUST-LONGSYNTH,2.42623291015625,0.0004435270523168467,TRUST


==> figures/data/pr_curves.csv <==
method,recall,precision
Bootstrap,0.0,1.0
Bootstrap,0.01,1.0
Bootstrap,0.02,0.9666666666666668
Bootstrap,0.03,0.7833333333333333
Bootstrap,0.04,0.95
Bootstrap,0.05,0.8125
Bootstrap,0.06,0.765
Bootstrap,0.07,0.7925000000000001
Bootstrap,0.08,0.8133333333333334
Bootstrap,0.09,0.8316666666666667
Bootstrap,0.1,0.7499999999999999
Bootstrap,0.11,0.8434523809523808
Bootstrap,0.12,0.6928571428571428
Bootstrap,0.13,0.6332167832167832
Bootstrap,0.14,0.6216783216783217
Bootstrap,0.15,0.540625
Bootstrap,0.16,0.5566666666666666
Bootstrap,0.17,0.538562091503268
Bootstrap,0.18,0.5529411764705883
Bootstrap,0.19,0.5369736842105263
Bootstrap,0.2,0.55
Bootstrap,0.21,0.5617857142857143
Bootstrap,0.22,0.5429090909090909
Bootstrap,0.23,0.5289090909090909
Bootstrap,0.24,0.5396739130434782
Bootstrap,0.25,0.4694293478260868
Bootstrap,0.26,0.4426136363636364
Bootstrap,0.27,0.4519886363636364
Bootstrap,0.28,0.4288248337028823
Bootstrap,0.29,0.3934589800443459
Bootstrap,0.3,0.3994152046783625
Bootstrap,0.31,0.3784541062801932
Bootstrap,0.32,0.3858937198067633
Bootstrap,0.33,0.3896086956521739
Bootstrap,0.34,0.3833913043478261
Bootstrap,0.35,0.3869701726844584
Bootstrap,0.36,0.3852433281004709
Bootstrap,0.37,0.3765330188679245
Bootstrap,0.38,0.3752358490566038
Bootstrap,0.39,0.3405665024630542
Bootstrap,0.4,0.2972972972972973
Bootstrap,0.41,0.298069498069498
Bootstrap,0.42,0.3019980506822612
Bootstrap,0.43,0.2985136452241715
Bootstrap,0.44,0.2920833333333333
Bootstrap,0.45,0.2703124999999999
Bootstrap,0.46,0.2646228974498101
Bootstrap,0.47,0.267308735756918
Bootstrap,0.48,0.2531509788146956
Bootstrap,0.49,0.240122463573791
Bootstrap,0.5,0.2292057535959974
Bootstrap,0.51,0.226116129032258
Bootstrap,0.52,0.2295225806451613
Bootstrap,0.53,0.2084245129091083
Bootstrap,0.54,0.2021163259429887
Bootstrap,0.55,0.2
Bootstrap,0.56,0.2
Bootstrap,0.5700000000000001,0.1967295597484277
Bootstrap,0.58,0.1994968553459119
Bootstrap,0.59,0.1936917701863354
Bootstrap,0.6,0.1853932584269663
Bootstrap,0.61,0.1850574010747435
Bootstrap,0.62,0.1855702074429271
Bootstrap,0.63,0.1730571771083081
Bootstrap,0.64,0.1810248604769152
Bootstrap,0.65,0.1695839675291729
Bootstrap,0.66,0.1660178789110117
Bootstrap,0.67,0.1619727752945956
Bootstrap,0.68,0.1564213564213563
Bootstrap,0.6900000000000001,0.1512626262626262
Bootstrap,0.7000000000000001,0.1538019719837901
Bootstrap,0.71,0.1512382389490502
Bootstrap,0.72,0.1520681697141842
Bootstrap,0.73,0.153563653779171
Bootstrap,0.74,0.154689132706374
Bootstrap,0.75,0.1555114200595829
Bootstrap,0.76,0.1572591857000992
Bootstrap,0.77,0.1568178712005248
Bootstrap,0.78,0.1578927946643341
Bootstrap,0.79,0.1449253300146673
Bootstrap,0.8,0.1466666666666666
Bootstrap,0.81,0.145326923076923
Bootstrap,0.8200000000000001,0.136499727817093
Bootstrap,0.8300000000000001,0.137248230811105
Bootstrap,0.84,0.1198112197081269
Bootstrap,0.85,0.1207206453340474
Bootstrap,0.86,0.1210540561441497
Bootstrap,0.87,0.119756786018096
Bootstrap,0.88,0.117974843651184
Bootstrap,0.89,0.1147767198369756
Bootstrap,0.9,0.1094555789967182
Bootstrap,0.91,0.1072549212862992
Bootstrap,0.92,0.1068015447059772
Bootstrap,0.93,0.1067728507958417
Bootstrap,0.94,0.1070599145925894
Bootstrap,0.95,0.1070256181851173
Bootstrap,0.96,0.1061183418287392
Bootstrap,0.97,0.1058723511506621
Bootstrap,0.98,0.1039892204191628
Bootstrap,0.99,0.1022330527716467
Bootstrap,1.0,0.1009174311926605
DP-Markov,0.0,1.0
DP-Markov,0.01,0.725
DP-Markov,0.02,0.9666666666666668
DP-Markov,0.03,0.7833333333333333
DP-Markov,0.04,0.6833333333333333
DP-Markov,0.05,0.7291666666666667
DP-Markov,0.06,0.675
DP-Markov,0.07,0.5374999999999999
DP-Markov,0.08,0.6799999999999999
DP-Markov,0.09,0.5150000000000001
DP-Markov,0.1,0.5
DP-Markov,0.11,0.540056818181818
DP-Markov,0.12,0.4806818181818181
DP-Markov,0.13,0.4512121212121211
DP-Markov,0.14,0.3945454545454544
DP-Markov,0.15,0.3412267080745341
DP-Markov,0.16,0.3267080745341615
DP-Markov,0.17,0.3546896551724138
DP-Markov,0.18,0.3463448275862069
DP-Markov,0.19,0.3380208333333333
DP-Markov,0.2,0.3548387096774194
DP-Markov,0.21,0.343010752688172
DP-Markov,0.22,0.3395238095238095
DP-Markov,0.23,0.3211904761904762
DP-Markov,0.24,0.3158807588075881
DP-Markov,0.25,0.3126016260162602
DP-Markov,0.26,0.3127272727272727
DP-Markov,0.27,0.3027272727272727
DP-Markov,0.28,0.2972253052164262
DP-Markov,0.29,0.3014983351831298
DP-Markov,0.3,0.297270955165692
DP-Markov,0.31,0.265579044117647
DP-Markov,0.32,0.2650735294117647
DP-Markov,0.33,0.2657142857142857
DP-Markov,0.34,0.2694117647058823
DP-Markov,0.35,0.2395104895104894
DP-Markov,0.36,0.2305361305361305
DP-Markov,0.37,0.2364285714285714
DP-Markov,0.38,0.2338095238095238
DP-Markov,0.39,0.2314583333333333
DP-Markov,0.4,0.2340425531914893
DP-Markov,0.41,0.233096926713948
DP-Markov,0.42,0.2328532853285328
DP-Markov,0.43,0.2357685768576857
DP-Markov,0.44,0.240076923076923
DP-Markov,0.45,0.2402884615384615
DP-Markov,0.46,0.2388888888888888
DP-Markov,0.47,0.2403439153439153
DP-Markov,0.48,0.2453516295025729
DP-Markov,0.49,0.2454459691252144
DP-Markov,0.5,0.2370651204281891
DP-Markov,0.51,0.235512882839086
DP-Markov,0.52,0.2379192999513855
DP-Markov,0.53,0.238339502908514
DP-Markov,0.54,0.2406663141195135
DP-Markov,0.55,0.240546875
DP-Markov,0.56,0.24175
DP-Markov,0.5700000000000001,0.2270876263369638
DP-Markov,0.58,0.2063094887645962
DP-Markov,0.59,0.2070982142857143
DP-Markov,0.6,0.2049689440993788
DP-Markov,0.61,0.2069599512250886
DP-Markov,0.62,0.2085518102372034
DP-Markov,0.63,0.2012657788875017
DP-Markov,0.64,0.2078051335777894
DP-Markov,0.65,0.1994499738082765
DP-Markov,0.66,0.195859172398241
DP-Markov,0.67,0.1902934378171157
DP-Markov,0.68,0.1950984870878456
DP-Markov,0.6900000000000001,0.1913000833042216
DP-Markov,0.7000000000000001,0.1850999884406426
DP-Markov,0.71,0.1791761457543409
DP-Markov,0.72,0.1731552237064691
DP-Markov,0.73,0.1677780864251115
DP-Markov,0.74,0.169296341950381
DP-Markov,0.75,0.1665258290816326
DP-Markov,0.76,0.164719387755102
DP-Markov,0.77,0.1652009362840467
DP-Markov,0.78,0.1669899075875486
DP-Markov,0.79,0.1627903714510156
DP-Markov,0.8,0.1635687732342007
DP-Markov,0.81,0.1619988050982475
DP-Markov,0.8200000000000001,0.1554208003310763
DP-Markov,0.8300000000000001,0.1538338180689512
DP-Markov,0.84,0.1550315517202934
DP-Markov,0.85,0.1554423930251744
DP-Markov,0.86,0.1463946508623964
DP-Markov,0.87,0.1463528607248689
DP-Markov,0.88,0.14658085718198
DP-Markov,0.89,0.1462946734218814
DP-Markov,0.9,0.1488728470111448
DP-Markov,0.91,0.1297516233766233
DP-Markov,0.92,0.1284480519480519
DP-Markov,0.93,0.1283608990670059
DP-Markov,0.94,0.1231905569691828
DP-Markov,0.95,0.1155326339643282
DP-Markov,0.96,0.1166070835531071
DP-Markov,0.97,0.1161934069043576
DP-Markov,0.98,0.1161389360498019
DP-Markov,0.99,0.112810831426392
DP-Markov,1.0,0.1057692307692307
DP-Score,0.0,1.0
DP-Score,0.01,1.0
DP-Score,0.02,1.0
DP-Score,0.03,1.0
DP-Score,0.04,1.0
DP-Score,0.05,1.0
DP-Score,0.06,0.9
DP-Score,0.07,0.7166666666666665
DP-Score,0.08,0.8857142857142857
DP-Score,0.09,0.7285714285714286
DP-Score,0.1,0.6298701298701298
DP-Score,0.11,0.5
DP-Score,0.12,0.5
DP-Score,0.13,0.5326923076923077
DP-Score,0.14,0.5115384615384615
DP-Score,0.15,0.4654411764705882
DP-Score,0.16,0.4541176470588235
DP-Score,0.17,0.4244047619047619
DP-Score,0.18,0.4178571428571428
DP-Score,0.19,0.3671182266009852
DP-Score,0.2,0.3793103448275862
DP-Score,0.21,0.3648073022312373
DP-Score,0.22,0.3917073170731707
DP-Score,0.23,0.3460975609756097
DP-Score,0.24,0.3187748156551333
DP-Score,0.25,0.3234543391945547
DP-Score,0.26,0.3036458333333331
DP-Score,0.27,0.2492187499999998
DP-Score,0.28,0.2607819031226946
DP-Score,0.29,0.1984386525694615
DP-Score,0.3,0.1975609756097561
DP-Score,0.31,0.2020445134575569
DP-Score,0.32,0.198343685300207
DP-Score,0.33,0.1916589861751152
DP-Score,0.34,0.1847311827956989
DP-Score,0.35,0.1757789899991735
DP-Score,0.36,0.179006529465245
DP-Score,0.37,0.1804791860826343
DP-Score,0.38,0.1809490525007766
DP-Score,0.39,0.1822529644268774
DP-Score,0.4,0.176
DP-Score,0.41,0.1722147058823529
DP-Score,0.42,0.1713790203910027
DP-Score,0.43,0.1699337817952491
DP-Score,0.44,0.1731440402247855
DP-Score,0.45,0.1710292812777284
DP-Score,0.46,0.1736934118513065
DP-Score,0.47,0.1716185130658815
DP-Score,0.48,0.1683544303797468
DP-Score,0.49,0.170675105485232
DP-Score,0.5,0.170271514035895
DP-Score,0.51,0.1627067183462532
DP-Score,0.52,0.1617829457364341
DP-Score,0.53,0.1521801727684079
DP-Score,0.54,0.141546688605512
DP-Score,0.55,0.1364136964357228
DP-Score,0.56,0.1365238285943131
DP-Score,0.5700000000000001,0.1382512077294686
DP-Score,0.58,0.1389951690821256
DP-Score,0.59,0.1409268880355395
DP-Score,0.6,0.141025641025641
DP-Score,0.61,0.142032967032967
DP-Score,0.62,0.1431547619047619
DP-Score,0.63,0.1447916666666666
DP-Score,0.64,0.1457262402869097
DP-Score,0.65,0.143753735803945
DP-Score,0.66,0.1467306606437041
DP-Score,0.67,0.1463491167217875
DP-Score,0.68,0.1442945075757575
DP-Score,0.6900000000000001,0.1439689867424242
DP-Score,0.7000000000000001,0.1392399267399267
DP-Score,0.71,0.1313264221158958
DP-Score,0.72,0.1314726209463051
DP-Score,0.73,0.131186948297604
DP-Score,0.74,0.1313314417822614
DP-Score,0.75,0.1247150455927051
DP-Score,0.76,0.1249240121580547
DP-Score,0.77,0.1191426660371419
DP-Score,0.78,0.1193980169971671
DP-Score,0.79,0.1193168132000481
DP-Score,0.8,0.1192411924119241
DP-Score,0.81,0.1181116615853658
DP-Score,0.8200000000000001,0.1168109668109668
DP-Score,0.8300000000000001,0.1164141414141414
DP-Score,0.84,0.116933181039406
DP-Score,0.85,0.1149700171330668
DP-Score,0.86,0.1126877812875632
DP-Score,0.87,0.1116515248930757
DP-Score,0.88,0.1119826360302372
DP-Score,0.89,0.112826509991767
DP-Score,0.9,0.1140532505110031
DP-Score,0.91,0.1139307926595172
DP-Score,0.92,0.1143221315041846
DP-Score,0.93,0.1146469738465705
DP-Score,0.94,0.1157367000732336
DP-Score,0.95,0.1162417575962286
DP-Score,0.96,0.1160452126748221
DP-Score,0.97,0.1167684307878147
DP-Score,0.98,0.1147701106036012
DP-Score,0.99,0.1103795052484768
DP-Score,1.0,0.1057692307692307
Independent,0.0,1.0
Independent,0.01,1.0
Independent,0.02,1.0
Independent,0.03,1.0
Independent,0.04,1.0
Independent,0.05,1.0
Independent,0.06,1.0
Independent,0.07,1.0
Independent,0.08,0.9333333333333332
Independent,0.09,0.8416666666666668
Independent,0.1,0.9285714285714284
Independent,0.11,0.6683333333333333
Independent,0.12,0.6866666666666666
Independent,0.13,0.6873076923076922
Independent,0.14,0.6407692307692306
Independent,0.15,0.7061688311688312
Independent,0.16,0.6597402597402597
Independent,0.17,0.6366071428571429
Independent,0.18,0.6267857142857143
Independent,0.19,0.6416666666666667
Independent,0.2,0.6470588235294118
Independent,0.21,0.6385448916408669
Independent,0.22,0.6334210526315789
Independent,0.23,0.6435526315789474
Independent,0.24,0.6225108225108226
Independent,0.25,0.6320346320346321
Independent,0.26,0.641106719367589
Independent,0.27,0.649802371541502
Independent,0.28,0.5278801843317972
Independent,0.29,0.5171082949308756
Independent,0.3,0.5095238095238095
Independent,0.31,0.5
Independent,0.32,0.5
Independent,0.33,0.5020270270270271
Independent,0.34,0.5094594594594595
Independent,0.35,0.5070863546473302
Independent,0.36,0.4929466051417271
Independent,0.37,0.5003787878787879
Independent,0.38,0.4808275058275059
Independent,0.39,0.4718840579710145
Independent,0.4,0.4680851063829787
Independent,0.41,0.4636382978723404
Independent,0.42,0.4687499999999999
Independent,0.43,0.4114583333333332
Independent,0.44,0.4137651821862347
Independent,0.45,0.3937246963562752
Independent,0.46,0.3667307692307691
Independent,0.47,0.3339423076923076
Independent,0.48,0.364935064935065
Independent,0.49,0.3250541125541126
Independent,0.5,0.2928571428571428
Independent,0.51,0.2827645385897813
Independent,0.52,0.2820633519662646
Independent,0.53,0.2825896191187453
Independent,0.54,0.2863890963405526
Independent,0.55,0.2776716781796017
Independent,0.56,0.2717269402681836
Independent,0.5700000000000001,0.2717139929742388
Independent,0.58,0.2637441451990632
Independent,0.59,0.2623836793128131
Independent,0.6,0.2661290322580645
Independent,0.61,0.265851814516129
Independent,0.62,0.2543807435254803
Independent,0.63,0.2474597953216374
Independent,0.64,0.2517479830964272
Independent,0.65,0.2415001920860545
Independent,0.66,0.2096126760563379
Independent,0.67,0.1814025821596243
Independent,0.68,0.1900460829493087
Independent,0.6900000000000001,0.1763594470046082
Independent,0.7000000000000001,0.1567265502111101
Independent,0.71,0.1529569528961009
Independent,0.72,0.153130493576741
Independent,0.73,0.149475965759438
Independent,0.74,0.150290825285338
Independent,0.75,0.1501373626373626
Independent,0.76,0.15003663003663
Independent,0.77,0.1406699669966996
Independent,0.78,0.1417227722772277
Independent,0.79,0.1431843842278964
Independent,0.8,0.1437908496732026
Independent,0.81,0.1440328054298642
Independent,0.8200000000000001,0.1437679712460064
Independent,0.8300000000000001,0.1437569888178913
Independent,0.84,0.1433002811336524
Independent,0.85,0.1432950573664615
Independent,0.86,0.1373900293255132
Independent,0.87,0.1365835777126099
Independent,0.88,0.1363350056182442
Independent,0.89,0.1368267998164179
Independent,0.9,0.1258156422415464
Independent,0.91,0.1248214285714285
Independent,0.92,0.1228571428571428
Independent,0.93,0.1229775372003422
Independent,0.94,0.1211106699696357
Independent,0.95,0.111417745288713
Independent,0.96,0.1105152795475376
Independent,0.97,0.107731865023237
Independent,0.98,0.1070539502929884
Independent,0.99,0.107931268979587
Independent,1.0,0.1055662188099808
ScoreDiff,0.0,1.0
ScoreDiff,0.01,1.0
ScoreDiff,0.02,0.35
ScoreDiff,0.03,0.4416666666666666
ScoreDiff,0.04,0.2785714285714286
ScoreDiff,0.05,0.2589285714285714
ScoreDiff,0.06,0.2415384615384615
ScoreDiff,0.07,0.2612820512820513
ScoreDiff,0.08,0.285
ScoreDiff,0.09,0.3102083333333333
ScoreDiff,0.1,0.3141447368421052
ScoreDiff,0.11,0.3505115089514066
ScoreDiff,0.12,0.3237851662404092
ScoreDiff,0.13,0.2713333333333333
ScoreDiff,0.14,0.2395555555555555
ScoreDiff,0.15,0.2291208791208791
ScoreDiff,0.16,0.2303296703296703
ScoreDiff,0.17,0.2353427172582619
ScoreDiff,0.18,0.2329865361077111
ScoreDiff,0.19,0.228125
ScoreDiff,0.2,0.2244897959183673
ScoreDiff,0.21,0.2279434850863422
ScoreDiff,0.22,0.2345717234262125
ScoreDiff,0.23,0.2305985552115582
ScoreDiff,0.24,0.2307320024198427
ScoreDiff,0.25,0.2380520266182698
ScoreDiff,0.26,0.2452367036820573
ScoreDiff,0.27,0.2523085914669783
ScoreDiff,0.28,0.2549180327868853
ScoreDiff,0.29,0.2616803278688525
ScoreDiff,0.3,0.2598014888337469
ScoreDiff,0.31,0.2463867381377804
ScoreDiff,0.32,0.2464959301171332
ScoreDiff,0.33,0.249512987012987
ScoreDiff,0.34,0.2477272727272727
ScoreDiff,0.35,0.2491674991674991
ScoreDiff,0.36,0.2544788544788544
ScoreDiff,0.37,0.2541911083667799
ScoreDiff,0.38,0.2558042605742513
ScoreDiff,0.39,0.2539705882352941
ScoreDiff,0.4,0.2588235294117647
ScoreDiff,0.41,0.2496284829721362
ScoreDiff,0.42,0.2398674242424242
ScoreDiff,0.43,0.2414299242424242
ScoreDiff,0.44,0.2355535553555355
ScoreDiff,0.45,0.2298604860486048
ScoreDiff,0.46,0.2264998469543923
ScoreDiff,0.47,0.2173668503213957
ScoreDiff,0.48,0.2188973150235704
ScoreDiff,0.49,0.2194609551137528
ScoreDiff,0.5,0.2208709677419355
ScoreDiff,0.51,0.2178124999999999
ScoreDiff,0.52,0.2074999999999999
ScoreDiff,0.53,0.2
ScoreDiff,0.54,0.2
ScoreDiff,0.55,0.202740711669283
ScoreDiff,0.56,0.1997906855049711
ScoreDiff,0.5700000000000001,0.1979718971419473
ScoreDiff,0.58,0.200752328636255
ScoreDiff,0.59,0.2012406043871759
ScoreDiff,0.6,0.2037037037037037
ScoreDiff,0.61,0.2003875968992248
ScoreDiff,0.62,0.1981381906170184
ScoreDiff,0.63,0.2006889366850383
ScoreDiff,0.64,0.1966947641922716
ScoreDiff,0.65,0.1938200549865554
ScoreDiff,0.66,0.185911712069994
ScoreDiff,0.67,0.175686021077749
ScoreDiff,0.68,0.1856203858061442
ScoreDiff,0.6900000000000001,0.1730852583948558
ScoreDiff,0.7000000000000001,0.1716539500874264
ScoreDiff,0.71,0.1667721518987341
ScoreDiff,0.72,0.1679324894514768
ScoreDiff,0.73,0.1692727146429563
ScoreDiff,0.74,0.1684704084467907
ScoreDiff,0.75,0.1699576693227091
ScoreDiff,0.76,0.1680312084993359
ScoreDiff,0.77,0.163219572368421
ScoreDiff,0.78,0.1618949718045112
ScoreDiff,0.79,0.161370896673276
ScoreDiff,0.8,0.1565836298932384
ScoreDiff,0.81,0.1564001334519573
ScoreDiff,0.8200000000000001,0.154398288840058
ScoreDiff,0.8300000000000001,0.1559861377343494
ScoreDiff,0.84,0.1470389696235239
ScoreDiff,0.85,0.1472427814556271
ScoreDiff,0.86,0.1491139240506329
ScoreDiff,0.87,0.1498101265822784
ScoreDiff,0.88,0.1422665430583047
ScoreDiff,0.89,0.1322755631279596
ScoreDiff,0.9,0.1198522514071294
ScoreDiff,0.91,0.1199065492740191
ScoreDiff,0.92,0.1135773864689527
ScoreDiff,0.93,0.1108233652312599
ScoreDiff,0.94,0.1070879851143008
ScoreDiff,0.95,0.1054024149708952
ScoreDiff,0.96,0.1047674027036128
ScoreDiff,0.97,0.1038120955578261
ScoreDiff,0.98,0.1026737627671797
ScoreDiff,0.99,0.1024897959183673
ScoreDiff,1.0,0.1009174311926605
TRUST-LONGSYNTH,0.0,1.0
TRUST-LONGSYNTH,0.01,1.0
TRUST-LONGSYNTH,0.02,1.0
TRUST-LONGSYNTH,0.03,1.0
TRUST-LONGSYNTH,0.04,1.0
TRUST-LONGSYNTH,0.05,1.0
TRUST-LONGSYNTH,0.06,0.725
TRUST-LONGSYNTH,0.07,0.6791666666666666
TRUST-LONGSYNTH,0.08,0.6857142857142857
TRUST-LONGSYNTH,0.09,0.7119047619047619
TRUST-LONGSYNTH,0.1,0.6458333333333334
TRUST-LONGSYNTH,0.11,0.545104895104895
TRUST-LONGSYNTH,0.12,0.5412587412587412
TRUST-LONGSYNTH,0.13,0.5708333333333333
TRUST-LONGSYNTH,0.14,0.5249999999999999
TRUST-LONGSYNTH,0.15,0.5410714285714285
TRUST-LONGSYNTH,0.16,0.4742857142857142
TRUST-LONGSYNTH,0.17,0.4649999999999999
TRUST-LONGSYNTH,0.18,0.4100000000000001
TRUST-LONGSYNTH,0.19,0.3998563218390805
TRUST-LONGSYNTH,0.2,0.3928571428571428
TRUST-LONGSYNTH,0.21,0.3767857142857143
TRUST-LONGSYNTH,0.22,0.3746428571428571
TRUST-LONGSYNTH,0.23,0.3726785714285714
TRUST-LONGSYNTH,0.24,0.3059016393442623
TRUST-LONGSYNTH,0.25,0.2533811475409835
TRUST-LONGSYNTH,0.26,0.2463636363636362
TRUST-LONGSYNTH,0.27,0.2313636363636363
TRUST-LONGSYNTH,0.28,0.228602383531961
TRUST-LONGSYNTH,0.29,0.225622968580715
TRUST-LONGSYNTH,0.3,0.2158390410958904
TRUST-LONGSYNTH,0.31,0.2202053760193295
TRUST-LONGSYNTH,0.32,0.2138930836605255
TRUST-LONGSYNTH,0.33,0.205530303030303
TRUST-LONGSYNTH,0.34,0.2091414141414141
TRUST-LONGSYNTH,0.35,0.2132783882783883
TRUST-LONGSYNTH,0.36,0.218046398046398
TRUST-LONGSYNTH,0.37,0.2227484472049689
TRUST-LONGSYNTH,0.38,0.2274128045867176
TRUST-LONGSYNTH,0.39,0.2095016891891892
TRUST-LONGSYNTH,0.4,0.1913043478260869
TRUST-LONGSYNTH,0.41,0.1872869565217391
TRUST-LONGSYNTH,0.42,0.193201506591337
TRUST-LONGSYNTH,0.43,0.1837758945386064
TRUST-LONGSYNTH,0.44,0.1758602711157456
TRUST-LONGSYNTH,0.45,0.1777241918665276
TRUST-LONGSYNTH,0.46,0.1803191489361702
TRUST-LONGSYNTH,0.47,0.1835233029381965
TRUST-LONGSYNTH,0.48,0.1846109006120664
TRUST-LONGSYNTH,0.49,0.1849047896628776
TRUST-LONGSYNTH,0.5,0.1852087114337568
TRUST-LONGSYNTH,0.51,0.1861747967479674
TRUST-LONGSYNTH,0.52,0.1807642276422764
TRUST-LONGSYNTH,0.53,0.1755567300916138
TRUST-LONGSYNTH,0.54,0.1748202959830866
TRUST-LONGSYNTH,0.55,0.1555538366336633
TRUST-LONGSYNTH,0.56,0.1540222772277227
TRUST-LONGSYNTH,0.5700000000000001,0.1549248890406282
TRUST-LONGSYNTH,0.58,0.1572184558357313
TRUST-LONGSYNTH,0.59,0.1591385317794064
TRUST-LONGSYNTH,0.6,0.1601941747572815
TRUST-LONGSYNTH,0.61,0.1619912247946228
TRUST-LONGSYNTH,0.62,0.1518245341614906
TRUST-LONGSYNTH,0.63,0.1520380434782608
TRUST-LONGSYNTH,0.64,0.1520753102267864
TRUST-LONGSYNTH,0.65,0.1481332905434317
TRUST-LONGSYNTH,0.66,0.1491426286057091
TRUST-LONGSYNTH,0.67,0.1487118598876835
TRUST-LONGSYNTH,0.68,0.1488790513833992
TRUST-LONGSYNTH,0.6900000000000001,0.1500877470355731
TRUST-LONGSYNTH,0.7000000000000001,0.1509782207456626
TRUST-LONGSYNTH,0.71,0.1471642619311875
TRUST-LONGSYNTH,0.72,0.1471032186459489
TRUST-LONGSYNTH,0.73,0.1419215425531915
TRUST-LONGSYNTH,0.74,0.1422059692671394
TRUST-LONGSYNTH,0.75,0.1418743570560179
TRUST-LONGSYNTH,0.76,0.1418872159356588
TRUST-LONGSYNTH,0.77,0.1411173172024019
TRUST-LONGSYNTH,0.78,0.1413965913104909
TRUST-LONGSYNTH,0.79,0.1374341054313099
TRUST-LONGSYNTH,0.8,0.1333333333333333
TRUST-LONGSYNTH,0.81,0.1336607142857142
TRUST-LONGSYNTH,0.8200000000000001,0.1335501345662825
TRUST-LONGSYNTH,0.8300000000000001,0.1336545096956731
TRUST-LONGSYNTH,0.84,0.1271308351258538
TRUST-LONGSYNTH,0.85,0.1282557832371033
TRUST-LONGSYNTH,0.86,0.1290211451651223
TRUST-LONGSYNTH,0.87,0.1301318602993585
TRUST-LONGSYNTH,0.88,0.1303885291396855
TRUST-LONGSYNTH,0.89,0.1303249306197965
TRUST-LONGSYNTH,0.9,0.1170455621071151
TRUST-LONGSYNTH,0.91,0.1105255957884408
TRUST-LONGSYNTH,0.92,0.1094929901692548
TRUST-LONGSYNTH,0.93,0.1094222971433778
TRUST-LONGSYNTH,0.94,0.1102091211444712
TRUST-LONGSYNTH,0.95,0.1104067144373673
TRUST-LONGSYNTH,0.96,0.1104140127388535
TRUST-LONGSYNTH,0.97,0.1051763915547025
TRUST-LONGSYNTH,0.98,0.1038821497120921
TRUST-LONGSYNTH,0.99,0.1026954951126221
TRUST-LONGSYNTH,1.0,0.1009174311926605
Temporal-PCA,0.0,1.0
Temporal-PCA,0.01,1.0
Temporal-PCA,0.02,1.0
Temporal-PCA,0.03,1.0
Temporal-PCA,0.04,1.0
Temporal-PCA,0.05,1.0
Temporal-PCA,0.06,1.0
Temporal-PCA,0.07,1.0
Temporal-PCA,0.08,1.0
Temporal-PCA,0.09,1.0
Temporal-PCA,0.1,1.0
Temporal-PCA,0.11,0.8580357142857142
Temporal-PCA,0.12,0.8678571428571429
Temporal-PCA,0.13,0.3731578947368421
Temporal-PCA,0.14,0.3905263157894737
Temporal-PCA,0.15,0.3865384615384615
Temporal-PCA,0.16,0.3569230769230769
Temporal-PCA,0.17,0.3992610837438423
Temporal-PCA,0.18,0.3532019704433498
Temporal-PCA,0.19,0.3208333333333333
Temporal-PCA,0.2,0.34375
Temporal-PCA,0.21,0.3283717105263158
Temporal-PCA,0.22,0.3243918918918919
Temporal-PCA,0.23,0.3247635135135135
Temporal-PCA,0.24,0.3085604973696796
Temporal-PCA,0.25,0.2851506456241032
Temporal-PCA,0.26,0.2476579520697167
Temporal-PCA,0.27,0.2263888888888888
Temporal-PCA,0.28,0.2181512605042015
Temporal-PCA,0.29,0.1907282913165266
Temporal-PCA,0.3,0.2015972533213912
Temporal-PCA,0.31,0.1921765734265734
Temporal-PCA,0.32,0.1811188811188811
Temporal-PCA,0.33,0.1861266131845134
Temporal-PCA,0.34,0.1664632019532612
Temporal-PCA,0.35,0.148365162037037
Temporal-PCA,0.36,0.1482060185185185
Temporal-PCA,0.37,0.1442637319828593
Temporal-PCA,0.38,0.1398714452668484
Temporal-PCA,0.39,0.1278193028382474
Temporal-PCA,0.4,0.1333333333333333
Temporal-PCA,0.41,0.1245408163265305
Temporal-PCA,0.42,0.1166703450305304
Temporal-PCA,0.43,0.1162252630030162
Temporal-PCA,0.44,0.1196966824644549
Temporal-PCA,0.45,0.1188625592417061
Temporal-PCA,0.46,0.1205245102464566
Temporal-PCA,0.47,0.1221878667509253
Temporal-PCA,0.48,0.122899974153528
Temporal-PCA,0.49,0.1232553631429309
Temporal-PCA,0.5,0.125602503912363
Temporal-PCA,0.51,0.125109649122807
Temporal-PCA,0.52,0.1263157894736842
Temporal-PCA,0.53,0.1273634793870062
Temporal-PCA,0.54,0.1238614288797755
Temporal-PCA,0.55,0.1185309973045821
Temporal-PCA,0.56,0.1173944294699011
Temporal-PCA,0.5700000000000001,0.1192910447761194
Temporal-PCA,0.58,0.1193857634902411
Temporal-PCA,0.59,0.1196245895856511
Temporal-PCA,0.6,0.1166077738515901
Temporal-PCA,0.61,0.1180875333209348
Temporal-PCA,0.62,0.1195211988304093
Temporal-PCA,0.63,0.1207474415204678
Temporal-PCA,0.64,0.1217220494352594
Temporal-PCA,0.65,0.1210918317236863
Temporal-PCA,0.66,0.1206743790778003
Temporal-PCA,0.67,0.1211749547672569
Temporal-PCA,0.68,0.1224076433121019
Temporal-PCA,0.6900000000000001,0.1211348195329087
Temporal-PCA,0.7000000000000001,0.1179144385026738
Temporal-PCA,0.71,0.1171784210245748
Temporal-PCA,0.72,0.1178527640066101
Temporal-PCA,0.73,0.1181210722072592
Temporal-PCA,0.74,0.118586635885597
Temporal-PCA,0.75,0.1185312446119362
Temporal-PCA,0.76,0.119357619645804
Temporal-PCA,0.77,0.1200709424756035
Temporal-PCA,0.78,0.1212538520801232
Temporal-PCA,0.79,0.1213158509065442
Temporal-PCA,0.8,0.1113924050632911
Temporal-PCA,0.81,0.1109373930892918
Temporal-PCA,0.8200000000000001,0.1118735565819861
Temporal-PCA,0.8300000000000001,0.1084281177829099
Temporal-PCA,0.84,0.1073387871704973
Temporal-PCA,0.85,0.1048733930658356
Temporal-PCA,0.86,0.103658969634151
Temporal-PCA,0.87,0.1047384256593343
Temporal-PCA,0.88,0.1055836211243352
Temporal-PCA,0.89,0.1066562966768464
Temporal-PCA,0.9,0.1063352070814757
Temporal-PCA,0.91,0.1070814831511326
Temporal-PCA,0.92,0.1072476050941057
Temporal-PCA,0.93,0.1077056962025316
Temporal-PCA,0.94,0.1081118143459915
Temporal-PCA,0.95,0.1091367357057733
Temporal-PCA,0.96,0.1099070103254203
Temporal-PCA,0.97,0.1067908397669682
Temporal-PCA,0.98,0.10498034386397
Temporal-PCA,0.99,0.1063835134455893
Temporal-PCA,1.0,0.1009174311926605


==> figures/data/pr_curves_Bootstrap.csv <==
method,recall,precision
Bootstrap,0.0,1.0
Bootstrap,0.01,1.0
Bootstrap,0.02,0.9666666666666668
Bootstrap,0.03,0.7833333333333333
Bootstrap,0.04,0.95
Bootstrap,0.05,0.8125
Bootstrap,0.06,0.765
Bootstrap,0.07,0.7925000000000001
Bootstrap,0.08,0.8133333333333334
Bootstrap,0.09,0.8316666666666667
Bootstrap,0.1,0.7499999999999999
Bootstrap,0.11,0.8434523809523808
Bootstrap,0.12,0.6928571428571428
Bootstrap,0.13,0.6332167832167832
Bootstrap,0.14,0.6216783216783217
Bootstrap,0.15,0.540625
Bootstrap,0.16,0.5566666666666666
Bootstrap,0.17,0.538562091503268
Bootstrap,0.18,0.5529411764705883
Bootstrap,0.19,0.5369736842105263
Bootstrap,0.2,0.55
Bootstrap,0.21,0.5617857142857143
Bootstrap,0.22,0.5429090909090909
Bootstrap,0.23,0.5289090909090909
Bootstrap,0.24,0.5396739130434782
Bootstrap,0.25,0.4694293478260868
Bootstrap,0.26,0.4426136363636364
Bootstrap,0.27,0.4519886363636364
Bootstrap,0.28,0.4288248337028823
Bootstrap,0.29,0.3934589800443459
Bootstrap,0.3,0.3994152046783625
Bootstrap,0.31,0.3784541062801932
Bootstrap,0.32,0.3858937198067633
Bootstrap,0.33,0.3896086956521739
Bootstrap,0.34,0.3833913043478261
Bootstrap,0.35,0.3869701726844584
Bootstrap,0.36,0.3852433281004709
Bootstrap,0.37,0.3765330188679245
Bootstrap,0.38,0.3752358490566038
Bootstrap,0.39,0.3405665024630542
Bootstrap,0.4,0.2972972972972973
Bootstrap,0.41,0.298069498069498
Bootstrap,0.42,0.3019980506822612
Bootstrap,0.43,0.2985136452241715
Bootstrap,0.44,0.2920833333333333
Bootstrap,0.45,0.2703124999999999
Bootstrap,0.46,0.2646228974498101
Bootstrap,0.47,0.267308735756918
Bootstrap,0.48,0.2531509788146956
Bootstrap,0.49,0.240122463573791
Bootstrap,0.5,0.2292057535959974
Bootstrap,0.51,0.226116129032258
Bootstrap,0.52,0.2295225806451613
Bootstrap,0.53,0.2084245129091083
Bootstrap,0.54,0.2021163259429887
Bootstrap,0.55,0.2
Bootstrap,0.56,0.2
Bootstrap,0.5700000000000001,0.1967295597484277
Bootstrap,0.58,0.1994968553459119
Bootstrap,0.59,0.1936917701863354
Bootstrap,0.6,0.1853932584269663
Bootstrap,0.61,0.1850574010747435
Bootstrap,0.62,0.1855702074429271
Bootstrap,0.63,0.1730571771083081
Bootstrap,0.64,0.1810248604769152
Bootstrap,0.65,0.1695839675291729
Bootstrap,0.66,0.1660178789110117
Bootstrap,0.67,0.1619727752945956
Bootstrap,0.68,0.1564213564213563
Bootstrap,0.6900000000000001,0.1512626262626262
Bootstrap,0.7000000000000001,0.1538019719837901
Bootstrap,0.71,0.1512382389490502
Bootstrap,0.72,0.1520681697141842
Bootstrap,0.73,0.153563653779171
Bootstrap,0.74,0.154689132706374
Bootstrap,0.75,0.1555114200595829
Bootstrap,0.76,0.1572591857000992
Bootstrap,0.77,0.1568178712005248
Bootstrap,0.78,0.1578927946643341
Bootstrap,0.79,0.1449253300146673
Bootstrap,0.8,0.1466666666666666
Bootstrap,0.81,0.145326923076923
Bootstrap,0.8200000000000001,0.136499727817093
Bootstrap,0.8300000000000001,0.137248230811105
Bootstrap,0.84,0.1198112197081269
Bootstrap,0.85,0.1207206453340474
Bootstrap,0.86,0.1210540561441497
Bootstrap,0.87,0.119756786018096
Bootstrap,0.88,0.117974843651184
Bootstrap,0.89,0.1147767198369756
Bootstrap,0.9,0.1094555789967182
Bootstrap,0.91,0.1072549212862992
Bootstrap,0.92,0.1068015447059772
Bootstrap,0.93,0.1067728507958417
Bootstrap,0.94,0.1070599145925894
Bootstrap,0.95,0.1070256181851173
Bootstrap,0.96,0.1061183418287392
Bootstrap,0.97,0.1058723511506621
Bootstrap,0.98,0.1039892204191628
Bootstrap,0.99,0.1022330527716467
Bootstrap,1.0,0.1009174311926605


==> figures/data/pr_curves_DP_Markov.csv <==
method,recall,precision
DP-Markov,0.0,1.0
DP-Markov,0.01,0.725
DP-Markov,0.02,0.9666666666666668
DP-Markov,0.03,0.7833333333333333
DP-Markov,0.04,0.6833333333333333
DP-Markov,0.05,0.7291666666666667
DP-Markov,0.06,0.675
DP-Markov,0.07,0.5374999999999999
DP-Markov,0.08,0.6799999999999999
DP-Markov,0.09,0.5150000000000001
DP-Markov,0.1,0.5
DP-Markov,0.11,0.540056818181818
DP-Markov,0.12,0.4806818181818181
DP-Markov,0.13,0.4512121212121211
DP-Markov,0.14,0.3945454545454544
DP-Markov,0.15,0.3412267080745341
DP-Markov,0.16,0.3267080745341615
DP-Markov,0.17,0.3546896551724138
DP-Markov,0.18,0.3463448275862069
DP-Markov,0.19,0.3380208333333333
DP-Markov,0.2,0.3548387096774194
DP-Markov,0.21,0.343010752688172
DP-Markov,0.22,0.3395238095238095
DP-Markov,0.23,0.3211904761904762
DP-Markov,0.24,0.3158807588075881
DP-Markov,0.25,0.3126016260162602
DP-Markov,0.26,0.3127272727272727
DP-Markov,0.27,0.3027272727272727
DP-Markov,0.28,0.2972253052164262
DP-Markov,0.29,0.3014983351831298
DP-Markov,0.3,0.297270955165692
DP-Markov,0.31,0.265579044117647
DP-Markov,0.32,0.2650735294117647
DP-Markov,0.33,0.2657142857142857
DP-Markov,0.34,0.2694117647058823
DP-Markov,0.35,0.2395104895104894
DP-Markov,0.36,0.2305361305361305
DP-Markov,0.37,0.2364285714285714
DP-Markov,0.38,0.2338095238095238
DP-Markov,0.39,0.2314583333333333
DP-Markov,0.4,0.2340425531914893
DP-Markov,0.41,0.233096926713948
DP-Markov,0.42,0.2328532853285328
DP-Markov,0.43,0.2357685768576857
DP-Markov,0.44,0.240076923076923
DP-Markov,0.45,0.2402884615384615
DP-Markov,0.46,0.2388888888888888
DP-Markov,0.47,0.2403439153439153
DP-Markov,0.48,0.2453516295025729
DP-Markov,0.49,0.2454459691252144
DP-Markov,0.5,0.2370651204281891
DP-Markov,0.51,0.235512882839086
DP-Markov,0.52,0.2379192999513855
DP-Markov,0.53,0.238339502908514
DP-Markov,0.54,0.2406663141195135
DP-Markov,0.55,0.240546875
DP-Markov,0.56,0.24175
DP-Markov,0.5700000000000001,0.2270876263369638
DP-Markov,0.58,0.2063094887645962
DP-Markov,0.59,0.2070982142857143
DP-Markov,0.6,0.2049689440993788
DP-Markov,0.61,0.2069599512250886
DP-Markov,0.62,0.2085518102372034
DP-Markov,0.63,0.2012657788875017
DP-Markov,0.64,0.2078051335777894
DP-Markov,0.65,0.1994499738082765
DP-Markov,0.66,0.195859172398241
DP-Markov,0.67,0.1902934378171157
DP-Markov,0.68,0.1950984870878456
DP-Markov,0.6900000000000001,0.1913000833042216
DP-Markov,0.7000000000000001,0.1850999884406426
DP-Markov,0.71,0.1791761457543409
DP-Markov,0.72,0.1731552237064691
DP-Markov,0.73,0.1677780864251115
DP-Markov,0.74,0.169296341950381
DP-Markov,0.75,0.1665258290816326
DP-Markov,0.76,0.164719387755102
DP-Markov,0.77,0.1652009362840467
DP-Markov,0.78,0.1669899075875486
DP-Markov,0.79,0.1627903714510156
DP-Markov,0.8,0.1635687732342007
DP-Markov,0.81,0.1619988050982475
DP-Markov,0.8200000000000001,0.1554208003310763
DP-Markov,0.8300000000000001,0.1538338180689512
DP-Markov,0.84,0.1550315517202934
DP-Markov,0.85,0.1554423930251744
DP-Markov,0.86,0.1463946508623964
DP-Markov,0.87,0.1463528607248689
DP-Markov,0.88,0.14658085718198
DP-Markov,0.89,0.1462946734218814
DP-Markov,0.9,0.1488728470111448
DP-Markov,0.91,0.1297516233766233
DP-Markov,0.92,0.1284480519480519
DP-Markov,0.93,0.1283608990670059
DP-Markov,0.94,0.1231905569691828
DP-Markov,0.95,0.1155326339643282
DP-Markov,0.96,0.1166070835531071
DP-Markov,0.97,0.1161934069043576
DP-Markov,0.98,0.1161389360498019
DP-Markov,0.99,0.112810831426392
DP-Markov,1.0,0.1057692307692307


==> figures/data/pr_curves_DP_Score.csv <==
method,recall,precision
DP-Score,0.0,1.0
DP-Score,0.01,1.0
DP-Score,0.02,1.0
DP-Score,0.03,1.0
DP-Score,0.04,1.0
DP-Score,0.05,1.0
DP-Score,0.06,0.9
DP-Score,0.07,0.7166666666666665
DP-Score,0.08,0.8857142857142857
DP-Score,0.09,0.7285714285714286
DP-Score,0.1,0.6298701298701298
DP-Score,0.11,0.5
DP-Score,0.12,0.5
DP-Score,0.13,0.5326923076923077
DP-Score,0.14,0.5115384615384615
DP-Score,0.15,0.4654411764705882
DP-Score,0.16,0.4541176470588235
DP-Score,0.17,0.4244047619047619
DP-Score,0.18,0.4178571428571428
DP-Score,0.19,0.3671182266009852
DP-Score,0.2,0.3793103448275862
DP-Score,0.21,0.3648073022312373
DP-Score,0.22,0.3917073170731707
DP-Score,0.23,0.3460975609756097
DP-Score,0.24,0.3187748156551333
DP-Score,0.25,0.3234543391945547
DP-Score,0.26,0.3036458333333331
DP-Score,0.27,0.2492187499999998
DP-Score,0.28,0.2607819031226946
DP-Score,0.29,0.1984386525694615
DP-Score,0.3,0.1975609756097561
DP-Score,0.31,0.2020445134575569
DP-Score,0.32,0.198343685300207
DP-Score,0.33,0.1916589861751152
DP-Score,0.34,0.1847311827956989
DP-Score,0.35,0.1757789899991735
DP-Score,0.36,0.179006529465245
DP-Score,0.37,0.1804791860826343
DP-Score,0.38,0.1809490525007766
DP-Score,0.39,0.1822529644268774
DP-Score,0.4,0.176
DP-Score,0.41,0.1722147058823529
DP-Score,0.42,0.1713790203910027
DP-Score,0.43,0.1699337817952491
DP-Score,0.44,0.1731440402247855
DP-Score,0.45,0.1710292812777284
DP-Score,0.46,0.1736934118513065
DP-Score,0.47,0.1716185130658815
DP-Score,0.48,0.1683544303797468
DP-Score,0.49,0.170675105485232
DP-Score,0.5,0.170271514035895
DP-Score,0.51,0.1627067183462532
DP-Score,0.52,0.1617829457364341
DP-Score,0.53,0.1521801727684079
DP-Score,0.54,0.141546688605512
DP-Score,0.55,0.1364136964357228
DP-Score,0.56,0.1365238285943131
DP-Score,0.5700000000000001,0.1382512077294686
DP-Score,0.58,0.1389951690821256
DP-Score,0.59,0.1409268880355395
DP-Score,0.6,0.141025641025641
DP-Score,0.61,0.142032967032967
DP-Score,0.62,0.1431547619047619
DP-Score,0.63,0.1447916666666666
DP-Score,0.64,0.1457262402869097
DP-Score,0.65,0.143753735803945
DP-Score,0.66,0.1467306606437041
DP-Score,0.67,0.1463491167217875
DP-Score,0.68,0.1442945075757575
DP-Score,0.6900000000000001,0.1439689867424242
DP-Score,0.7000000000000001,0.1392399267399267
DP-Score,0.71,0.1313264221158958
DP-Score,0.72,0.1314726209463051
DP-Score,0.73,0.131186948297604
DP-Score,0.74,0.1313314417822614
DP-Score,0.75,0.1247150455927051
DP-Score,0.76,0.1249240121580547
DP-Score,0.77,0.1191426660371419
DP-Score,0.78,0.1193980169971671
DP-Score,0.79,0.1193168132000481
DP-Score,0.8,0.1192411924119241
DP-Score,0.81,0.1181116615853658
DP-Score,0.8200000000000001,0.1168109668109668
DP-Score,0.8300000000000001,0.1164141414141414
DP-Score,0.84,0.116933181039406
DP-Score,0.85,0.1149700171330668
DP-Score,0.86,0.1126877812875632
DP-Score,0.87,0.1116515248930757
DP-Score,0.88,0.1119826360302372
DP-Score,0.89,0.112826509991767
DP-Score,0.9,0.1140532505110031
DP-Score,0.91,0.1139307926595172
DP-Score,0.92,0.1143221315041846
DP-Score,0.93,0.1146469738465705
DP-Score,0.94,0.1157367000732336
DP-Score,0.95,0.1162417575962286
DP-Score,0.96,0.1160452126748221
DP-Score,0.97,0.1167684307878147
DP-Score,0.98,0.1147701106036012
DP-Score,0.99,0.1103795052484768
DP-Score,1.0,0.1057692307692307


==> figures/data/pr_curves_Independent.csv <==
method,recall,precision
Independent,0.0,1.0
Independent,0.01,1.0
Independent,0.02,1.0
Independent,0.03,1.0
Independent,0.04,1.0
Independent,0.05,1.0
Independent,0.06,1.0
Independent,0.07,1.0
Independent,0.08,0.9333333333333332
Independent,0.09,0.8416666666666668
Independent,0.1,0.9285714285714284
Independent,0.11,0.6683333333333333
Independent,0.12,0.6866666666666666
Independent,0.13,0.6873076923076922
Independent,0.14,0.6407692307692306
Independent,0.15,0.7061688311688312
Independent,0.16,0.6597402597402597
Independent,0.17,0.6366071428571429
Independent,0.18,0.6267857142857143
Independent,0.19,0.6416666666666667
Independent,0.2,0.6470588235294118
Independent,0.21,0.6385448916408669
Independent,0.22,0.6334210526315789
Independent,0.23,0.6435526315789474
Independent,0.24,0.6225108225108226
Independent,0.25,0.6320346320346321
Independent,0.26,0.641106719367589
Independent,0.27,0.649802371541502
Independent,0.28,0.5278801843317972
Independent,0.29,0.5171082949308756
Independent,0.3,0.5095238095238095
Independent,0.31,0.5
Independent,0.32,0.5
Independent,0.33,0.5020270270270271
Independent,0.34,0.5094594594594595
Independent,0.35,0.5070863546473302
Independent,0.36,0.4929466051417271
Independent,0.37,0.5003787878787879
Independent,0.38,0.4808275058275059
Independent,0.39,0.4718840579710145
Independent,0.4,0.4680851063829787
Independent,0.41,0.4636382978723404
Independent,0.42,0.4687499999999999
Independent,0.43,0.4114583333333332
Independent,0.44,0.4137651821862347
Independent,0.45,0.3937246963562752
Independent,0.46,0.3667307692307691
Independent,0.47,0.3339423076923076
Independent,0.48,0.364935064935065
Independent,0.49,0.3250541125541126
Independent,0.5,0.2928571428571428
Independent,0.51,0.2827645385897813
Independent,0.52,0.2820633519662646
Independent,0.53,0.2825896191187453
Independent,0.54,0.2863890963405526
Independent,0.55,0.2776716781796017
Independent,0.56,0.2717269402681836
Independent,0.5700000000000001,0.2717139929742388
Independent,0.58,0.2637441451990632
Independent,0.59,0.2623836793128131
Independent,0.6,0.2661290322580645
Independent,0.61,0.265851814516129
Independent,0.62,0.2543807435254803
Independent,0.63,0.2474597953216374
Independent,0.64,0.2517479830964272
Independent,0.65,0.2415001920860545
Independent,0.66,0.2096126760563379
Independent,0.67,0.1814025821596243
Independent,0.68,0.1900460829493087
Independent,0.6900000000000001,0.1763594470046082
Independent,0.7000000000000001,0.1567265502111101
Independent,0.71,0.1529569528961009
Independent,0.72,0.153130493576741
Independent,0.73,0.149475965759438
Independent,0.74,0.150290825285338
Independent,0.75,0.1501373626373626
Independent,0.76,0.15003663003663
Independent,0.77,0.1406699669966996
Independent,0.78,0.1417227722772277
Independent,0.79,0.1431843842278964
Independent,0.8,0.1437908496732026
Independent,0.81,0.1440328054298642
Independent,0.8200000000000001,0.1437679712460064
Independent,0.8300000000000001,0.1437569888178913
Independent,0.84,0.1433002811336524
Independent,0.85,0.1432950573664615
Independent,0.86,0.1373900293255132
Independent,0.87,0.1365835777126099
Independent,0.88,0.1363350056182442
Independent,0.89,0.1368267998164179
Independent,0.9,0.1258156422415464
Independent,0.91,0.1248214285714285
Independent,0.92,0.1228571428571428
Independent,0.93,0.1229775372003422
Independent,0.94,0.1211106699696357
Independent,0.95,0.111417745288713
Independent,0.96,0.1105152795475376
Independent,0.97,0.107731865023237
Independent,0.98,0.1070539502929884
Independent,0.99,0.107931268979587
Independent,1.0,0.1055662188099808


==> figures/data/pr_curves_ScoreDiff.csv <==
method,recall,precision
ScoreDiff,0.0,1.0
ScoreDiff,0.01,1.0
ScoreDiff,0.02,0.35
ScoreDiff,0.03,0.4416666666666666
ScoreDiff,0.04,0.2785714285714286
ScoreDiff,0.05,0.2589285714285714
ScoreDiff,0.06,0.2415384615384615
ScoreDiff,0.07,0.2612820512820513
ScoreDiff,0.08,0.285
ScoreDiff,0.09,0.3102083333333333
ScoreDiff,0.1,0.3141447368421052
ScoreDiff,0.11,0.3505115089514066
ScoreDiff,0.12,0.3237851662404092
ScoreDiff,0.13,0.2713333333333333
ScoreDiff,0.14,0.2395555555555555
ScoreDiff,0.15,0.2291208791208791
ScoreDiff,0.16,0.2303296703296703
ScoreDiff,0.17,0.2353427172582619
ScoreDiff,0.18,0.2329865361077111
ScoreDiff,0.19,0.228125
ScoreDiff,0.2,0.2244897959183673
ScoreDiff,0.21,0.2279434850863422
ScoreDiff,0.22,0.2345717234262125
ScoreDiff,0.23,0.2305985552115582
ScoreDiff,0.24,0.2307320024198427
ScoreDiff,0.25,0.2380520266182698
ScoreDiff,0.26,0.2452367036820573
ScoreDiff,0.27,0.2523085914669783
ScoreDiff,0.28,0.2549180327868853
ScoreDiff,0.29,0.2616803278688525
ScoreDiff,0.3,0.2598014888337469
ScoreDiff,0.31,0.2463867381377804
ScoreDiff,0.32,0.2464959301171332
ScoreDiff,0.33,0.249512987012987
ScoreDiff,0.34,0.2477272727272727
ScoreDiff,0.35,0.2491674991674991
ScoreDiff,0.36,0.2544788544788544
ScoreDiff,0.37,0.2541911083667799
ScoreDiff,0.38,0.2558042605742513
ScoreDiff,0.39,0.2539705882352941
ScoreDiff,0.4,0.2588235294117647
ScoreDiff,0.41,0.2496284829721362
ScoreDiff,0.42,0.2398674242424242
ScoreDiff,0.43,0.2414299242424242
ScoreDiff,0.44,0.2355535553555355
ScoreDiff,0.45,0.2298604860486048
ScoreDiff,0.46,0.2264998469543923
ScoreDiff,0.47,0.2173668503213957
ScoreDiff,0.48,0.2188973150235704
ScoreDiff,0.49,0.2194609551137528
ScoreDiff,0.5,0.2208709677419355
ScoreDiff,0.51,0.2178124999999999
ScoreDiff,0.52,0.2074999999999999
ScoreDiff,0.53,0.2
ScoreDiff,0.54,0.2
ScoreDiff,0.55,0.202740711669283
ScoreDiff,0.56,0.1997906855049711
ScoreDiff,0.5700000000000001,0.1979718971419473
ScoreDiff,0.58,0.200752328636255
ScoreDiff,0.59,0.2012406043871759
ScoreDiff,0.6,0.2037037037037037
ScoreDiff,0.61,0.2003875968992248
ScoreDiff,0.62,0.1981381906170184
ScoreDiff,0.63,0.2006889366850383
ScoreDiff,0.64,0.1966947641922716
ScoreDiff,0.65,0.1938200549865554
ScoreDiff,0.66,0.185911712069994
ScoreDiff,0.67,0.175686021077749
ScoreDiff,0.68,0.1856203858061442
ScoreDiff,0.6900000000000001,0.1730852583948558
ScoreDiff,0.7000000000000001,0.1716539500874264
ScoreDiff,0.71,0.1667721518987341
ScoreDiff,0.72,0.1679324894514768
ScoreDiff,0.73,0.1692727146429563
ScoreDiff,0.74,0.1684704084467907
ScoreDiff,0.75,0.1699576693227091
ScoreDiff,0.76,0.1680312084993359
ScoreDiff,0.77,0.163219572368421
ScoreDiff,0.78,0.1618949718045112
ScoreDiff,0.79,0.161370896673276
ScoreDiff,0.8,0.1565836298932384
ScoreDiff,0.81,0.1564001334519573
ScoreDiff,0.8200000000000001,0.154398288840058
ScoreDiff,0.8300000000000001,0.1559861377343494
ScoreDiff,0.84,0.1470389696235239
ScoreDiff,0.85,0.1472427814556271
ScoreDiff,0.86,0.1491139240506329
ScoreDiff,0.87,0.1498101265822784
ScoreDiff,0.88,0.1422665430583047
ScoreDiff,0.89,0.1322755631279596
ScoreDiff,0.9,0.1198522514071294
ScoreDiff,0.91,0.1199065492740191
ScoreDiff,0.92,0.1135773864689527
ScoreDiff,0.93,0.1108233652312599
ScoreDiff,0.94,0.1070879851143008
ScoreDiff,0.95,0.1054024149708952
ScoreDiff,0.96,0.1047674027036128
ScoreDiff,0.97,0.1038120955578261
ScoreDiff,0.98,0.1026737627671797
ScoreDiff,0.99,0.1024897959183673
ScoreDiff,1.0,0.1009174311926605


==> figures/data/pr_curves_TRUST_LONGSYNTH.csv <==
method,recall,precision
TRUST-LONGSYNTH,0.0,1.0
TRUST-LONGSYNTH,0.01,1.0
TRUST-LONGSYNTH,0.02,1.0
TRUST-LONGSYNTH,0.03,1.0
TRUST-LONGSYNTH,0.04,1.0
TRUST-LONGSYNTH,0.05,1.0
TRUST-LONGSYNTH,0.06,0.725
TRUST-LONGSYNTH,0.07,0.6791666666666666
TRUST-LONGSYNTH,0.08,0.6857142857142857
TRUST-LONGSYNTH,0.09,0.7119047619047619
TRUST-LONGSYNTH,0.1,0.6458333333333334
TRUST-LONGSYNTH,0.11,0.545104895104895
TRUST-LONGSYNTH,0.12,0.5412587412587412
TRUST-LONGSYNTH,0.13,0.5708333333333333
TRUST-LONGSYNTH,0.14,0.5249999999999999
TRUST-LONGSYNTH,0.15,0.5410714285714285
TRUST-LONGSYNTH,0.16,0.4742857142857142
TRUST-LONGSYNTH,0.17,0.4649999999999999
TRUST-LONGSYNTH,0.18,0.4100000000000001
TRUST-LONGSYNTH,0.19,0.3998563218390805
TRUST-LONGSYNTH,0.2,0.3928571428571428
TRUST-LONGSYNTH,0.21,0.3767857142857143
TRUST-LONGSYNTH,0.22,0.3746428571428571
TRUST-LONGSYNTH,0.23,0.3726785714285714
TRUST-LONGSYNTH,0.24,0.3059016393442623
TRUST-LONGSYNTH,0.25,0.2533811475409835
TRUST-LONGSYNTH,0.26,0.2463636363636362
TRUST-LONGSYNTH,0.27,0.2313636363636363
TRUST-LONGSYNTH,0.28,0.228602383531961
TRUST-LONGSYNTH,0.29,0.225622968580715
TRUST-LONGSYNTH,0.3,0.2158390410958904
TRUST-LONGSYNTH,0.31,0.2202053760193295
TRUST-LONGSYNTH,0.32,0.2138930836605255
TRUST-LONGSYNTH,0.33,0.205530303030303
TRUST-LONGSYNTH,0.34,0.2091414141414141
TRUST-LONGSYNTH,0.35,0.2132783882783883
TRUST-LONGSYNTH,0.36,0.218046398046398
TRUST-LONGSYNTH,0.37,0.2227484472049689
TRUST-LONGSYNTH,0.38,0.2274128045867176
TRUST-LONGSYNTH,0.39,0.2095016891891892
TRUST-LONGSYNTH,0.4,0.1913043478260869
TRUST-LONGSYNTH,0.41,0.1872869565217391
TRUST-LONGSYNTH,0.42,0.193201506591337
TRUST-LONGSYNTH,0.43,0.1837758945386064
TRUST-LONGSYNTH,0.44,0.1758602711157456
TRUST-LONGSYNTH,0.45,0.1777241918665276
TRUST-LONGSYNTH,0.46,0.1803191489361702
TRUST-LONGSYNTH,0.47,0.1835233029381965
TRUST-LONGSYNTH,0.48,0.1846109006120664
TRUST-LONGSYNTH,0.49,0.1849047896628776
TRUST-LONGSYNTH,0.5,0.1852087114337568
TRUST-LONGSYNTH,0.51,0.1861747967479674
TRUST-LONGSYNTH,0.52,0.1807642276422764
TRUST-LONGSYNTH,0.53,0.1755567300916138
TRUST-LONGSYNTH,0.54,0.1748202959830866
TRUST-LONGSYNTH,0.55,0.1555538366336633
TRUST-LONGSYNTH,0.56,0.1540222772277227
TRUST-LONGSYNTH,0.5700000000000001,0.1549248890406282
TRUST-LONGSYNTH,0.58,0.1572184558357313
TRUST-LONGSYNTH,0.59,0.1591385317794064
TRUST-LONGSYNTH,0.6,0.1601941747572815
TRUST-LONGSYNTH,0.61,0.1619912247946228
TRUST-LONGSYNTH,0.62,0.1518245341614906
TRUST-LONGSYNTH,0.63,0.1520380434782608
TRUST-LONGSYNTH,0.64,0.1520753102267864
TRUST-LONGSYNTH,0.65,0.1481332905434317
TRUST-LONGSYNTH,0.66,0.1491426286057091
TRUST-LONGSYNTH,0.67,0.1487118598876835
TRUST-LONGSYNTH,0.68,0.1488790513833992
TRUST-LONGSYNTH,0.6900000000000001,0.1500877470355731
TRUST-LONGSYNTH,0.7000000000000001,0.1509782207456626
TRUST-LONGSYNTH,0.71,0.1471642619311875
TRUST-LONGSYNTH,0.72,0.1471032186459489
TRUST-LONGSYNTH,0.73,0.1419215425531915
TRUST-LONGSYNTH,0.74,0.1422059692671394
TRUST-LONGSYNTH,0.75,0.1418743570560179
TRUST-LONGSYNTH,0.76,0.1418872159356588
TRUST-LONGSYNTH,0.77,0.1411173172024019
TRUST-LONGSYNTH,0.78,0.1413965913104909
TRUST-LONGSYNTH,0.79,0.1374341054313099
TRUST-LONGSYNTH,0.8,0.1333333333333333
TRUST-LONGSYNTH,0.81,0.1336607142857142
TRUST-LONGSYNTH,0.8200000000000001,0.1335501345662825
TRUST-LONGSYNTH,0.8300000000000001,0.1336545096956731
TRUST-LONGSYNTH,0.84,0.1271308351258538
TRUST-LONGSYNTH,0.85,0.1282557832371033
TRUST-LONGSYNTH,0.86,0.1290211451651223
TRUST-LONGSYNTH,0.87,0.1301318602993585
TRUST-LONGSYNTH,0.88,0.1303885291396855
TRUST-LONGSYNTH,0.89,0.1303249306197965
TRUST-LONGSYNTH,0.9,0.1170455621071151
TRUST-LONGSYNTH,0.91,0.1105255957884408
TRUST-LONGSYNTH,0.92,0.1094929901692548
TRUST-LONGSYNTH,0.93,0.1094222971433778
TRUST-LONGSYNTH,0.94,0.1102091211444712
TRUST-LONGSYNTH,0.95,0.1104067144373673
TRUST-LONGSYNTH,0.96,0.1104140127388535
TRUST-LONGSYNTH,0.97,0.1051763915547025
TRUST-LONGSYNTH,0.98,0.1038821497120921
TRUST-LONGSYNTH,0.99,0.1026954951126221
TRUST-LONGSYNTH,1.0,0.1009174311926605


==> figures/data/pr_curves_Temporal_PCA.csv <==
method,recall,precision
Temporal-PCA,0.0,1.0
Temporal-PCA,0.01,1.0
Temporal-PCA,0.02,1.0
Temporal-PCA,0.03,1.0
Temporal-PCA,0.04,1.0
Temporal-PCA,0.05,1.0
Temporal-PCA,0.06,1.0
Temporal-PCA,0.07,1.0
Temporal-PCA,0.08,1.0
Temporal-PCA,0.09,1.0
Temporal-PCA,0.1,1.0
Temporal-PCA,0.11,0.8580357142857142
Temporal-PCA,0.12,0.8678571428571429
Temporal-PCA,0.13,0.3731578947368421
Temporal-PCA,0.14,0.3905263157894737
Temporal-PCA,0.15,0.3865384615384615
Temporal-PCA,0.16,0.3569230769230769
Temporal-PCA,0.17,0.3992610837438423
Temporal-PCA,0.18,0.3532019704433498
Temporal-PCA,0.19,0.3208333333333333
Temporal-PCA,0.2,0.34375
Temporal-PCA,0.21,0.3283717105263158
Temporal-PCA,0.22,0.3243918918918919
Temporal-PCA,0.23,0.3247635135135135
Temporal-PCA,0.24,0.3085604973696796
Temporal-PCA,0.25,0.2851506456241032
Temporal-PCA,0.26,0.2476579520697167
Temporal-PCA,0.27,0.2263888888888888
Temporal-PCA,0.28,0.2181512605042015
Temporal-PCA,0.29,0.1907282913165266
Temporal-PCA,0.3,0.2015972533213912
Temporal-PCA,0.31,0.1921765734265734
Temporal-PCA,0.32,0.1811188811188811
Temporal-PCA,0.33,0.1861266131845134
Temporal-PCA,0.34,0.1664632019532612
Temporal-PCA,0.35,0.148365162037037
Temporal-PCA,0.36,0.1482060185185185
Temporal-PCA,0.37,0.1442637319828593
Temporal-PCA,0.38,0.1398714452668484
Temporal-PCA,0.39,0.1278193028382474
Temporal-PCA,0.4,0.1333333333333333
Temporal-PCA,0.41,0.1245408163265305
Temporal-PCA,0.42,0.1166703450305304
Temporal-PCA,0.43,0.1162252630030162
Temporal-PCA,0.44,0.1196966824644549
Temporal-PCA,0.45,0.1188625592417061
Temporal-PCA,0.46,0.1205245102464566
Temporal-PCA,0.47,0.1221878667509253
Temporal-PCA,0.48,0.122899974153528
Temporal-PCA,0.49,0.1232553631429309
Temporal-PCA,0.5,0.125602503912363
Temporal-PCA,0.51,0.125109649122807
Temporal-PCA,0.52,0.1263157894736842
Temporal-PCA,0.53,0.1273634793870062
Temporal-PCA,0.54,0.1238614288797755
Temporal-PCA,0.55,0.1185309973045821
Temporal-PCA,0.56,0.1173944294699011
Temporal-PCA,0.5700000000000001,0.1192910447761194
Temporal-PCA,0.58,0.1193857634902411
Temporal-PCA,0.59,0.1196245895856511
Temporal-PCA,0.6,0.1166077738515901
Temporal-PCA,0.61,0.1180875333209348
Temporal-PCA,0.62,0.1195211988304093
Temporal-PCA,0.63,0.1207474415204678
Temporal-PCA,0.64,0.1217220494352594
Temporal-PCA,0.65,0.1210918317236863
Temporal-PCA,0.66,0.1206743790778003
Temporal-PCA,0.67,0.1211749547672569
Temporal-PCA,0.68,0.1224076433121019
Temporal-PCA,0.6900000000000001,0.1211348195329087
Temporal-PCA,0.7000000000000001,0.1179144385026738
Temporal-PCA,0.71,0.1171784210245748
Temporal-PCA,0.72,0.1178527640066101
Temporal-PCA,0.73,0.1181210722072592
Temporal-PCA,0.74,0.118586635885597
Temporal-PCA,0.75,0.1185312446119362
Temporal-PCA,0.76,0.119357619645804
Temporal-PCA,0.77,0.1200709424756035
Temporal-PCA,0.78,0.1212538520801232
Temporal-PCA,0.79,0.1213158509065442
Temporal-PCA,0.8,0.1113924050632911
Temporal-PCA,0.81,0.1109373930892918
Temporal-PCA,0.8200000000000001,0.1118735565819861
Temporal-PCA,0.8300000000000001,0.1084281177829099
Temporal-PCA,0.84,0.1073387871704973
Temporal-PCA,0.85,0.1048733930658356
Temporal-PCA,0.86,0.103658969634151
Temporal-PCA,0.87,0.1047384256593343
Temporal-PCA,0.88,0.1055836211243352
Temporal-PCA,0.89,0.1066562966768464
Temporal-PCA,0.9,0.1063352070814757
Temporal-PCA,0.91,0.1070814831511326
Temporal-PCA,0.92,0.1072476050941057
Temporal-PCA,0.93,0.1077056962025316
Temporal-PCA,0.94,0.1081118143459915
Temporal-PCA,0.95,0.1091367357057733
Temporal-PCA,0.96,0.1099070103254203
Temporal-PCA,0.97,0.1067908397669682
Temporal-PCA,0.98,0.10498034386397
Temporal-PCA,0.99,0.1063835134455893
Temporal-PCA,1.0,0.1009174311926605


==> figures/data/roc_curves.csv <==
method,fpr,tpr
Bootstrap,0.0,0.0363636363636363
Bootstrap,0.01,0.1272727272727272
Bootstrap,0.02,0.2181818181818181
Bootstrap,0.03,0.2363636363636363
Bootstrap,0.04,0.2909090909090909
Bootstrap,0.05,0.2909090909090909
Bootstrap,0.06,0.3454545454545454
Bootstrap,0.07,0.3636363636363636
Bootstrap,0.08,0.4
Bootstrap,0.09,0.4
Bootstrap,0.1,0.4
Bootstrap,0.11,0.4181818181818181
Bootstrap,0.12,0.4363636363636363
Bootstrap,0.13,0.4545454545454545
Bootstrap,0.14,0.4545454545454545
Bootstrap,0.15,0.4727272727272727
Bootstrap,0.16,0.4727272727272727
Bootstrap,0.17,0.4909090909090909
Bootstrap,0.18,0.4909090909090909
Bootstrap,0.19,0.4909090909090909
Bootstrap,0.2,0.5272727272727272
Bootstrap,0.21,0.5272727272727272
Bootstrap,0.22,0.5272727272727272
Bootstrap,0.23,0.5272727272727272
Bootstrap,0.24,0.5272727272727272
Bootstrap,0.25,0.5636363636363636
Bootstrap,0.26,0.5636363636363636
Bootstrap,0.27,0.6
Bootstrap,0.28,0.6
Bootstrap,0.29,0.6
Bootstrap,0.3,0.6181818181818182
Bootstrap,0.31,0.6363636363636364
Bootstrap,0.32,0.6363636363636364
Bootstrap,0.33,0.6363636363636364
Bootstrap,0.34,0.6363636363636364
Bootstrap,0.35,0.6363636363636364
Bootstrap,0.36,0.6363636363636364
Bootstrap,0.37,0.6545454545454545
Bootstrap,0.38,0.6545454545454545
Bootstrap,0.39,0.6545454545454545
Bootstrap,0.4,0.6909090909090909
Bootstrap,0.41,0.6909090909090909
Bootstrap,0.42,0.6909090909090909
Bootstrap,0.43,0.6909090909090909
Bootstrap,0.44,0.6909090909090909
Bootstrap,0.45,0.7272727272727273
Bootstrap,0.46,0.7636363636363637
Bootstrap,0.47,0.7818181818181819
Bootstrap,0.48,0.7818181818181819
Bootstrap,0.49,0.7818181818181819
Bootstrap,0.5,0.7818181818181819
Bootstrap,0.51,0.7818181818181819
Bootstrap,0.52,0.7818181818181819
Bootstrap,0.53,0.8
Bootstrap,0.54,0.8181818181818182
Bootstrap,0.55,0.8181818181818182
Bootstrap,0.56,0.8181818181818182
Bootstrap,0.5700000000000001,0.8181818181818182
Bootstrap,0.58,0.8181818181818182
Bootstrap,0.59,0.8363636363636363
Bootstrap,0.6,0.8363636363636363
Bootstrap,0.61,0.8363636363636363
Bootstrap,0.62,0.8363636363636363
Bootstrap,0.63,0.8363636363636363
Bootstrap,0.64,0.8363636363636363
Bootstrap,0.65,0.8363636363636363
Bootstrap,0.66,0.8363636363636363
Bootstrap,0.67,0.8363636363636363
Bootstrap,0.68,0.8363636363636363
Bootstrap,0.6900000000000001,0.8363636363636363
Bootstrap,0.7000000000000001,0.8727272727272727
Bootstrap,0.71,0.8727272727272727
Bootstrap,0.72,0.8727272727272727
Bootstrap,0.73,0.8727272727272727
Bootstrap,0.74,0.8727272727272727
Bootstrap,0.75,0.8727272727272727
Bootstrap,0.76,0.8909090909090909
Bootstrap,0.77,0.8909090909090909
Bootstrap,0.78,0.8909090909090909
Bootstrap,0.79,0.8909090909090909
Bootstrap,0.8,0.8909090909090909
Bootstrap,0.81,0.9090909090909092
Bootstrap,0.8200000000000001,0.9090909090909092
Bootstrap,0.8300000000000001,0.9090909090909092
Bootstrap,0.84,0.9090909090909092
Bootstrap,0.85,0.9090909090909092
Bootstrap,0.86,0.9090909090909092
Bootstrap,0.87,0.9090909090909092
Bootstrap,0.88,0.9454545454545454
Bootstrap,0.89,0.9636363636363636
Bootstrap,0.9,0.9636363636363636
Bootstrap,0.91,0.9636363636363636
Bootstrap,0.92,0.9636363636363636
Bootstrap,0.93,0.9818181818181818
Bootstrap,0.94,0.9818181818181818
Bootstrap,0.95,0.9818181818181818
Bootstrap,0.96,0.9818181818181818
Bootstrap,0.97,0.9818181818181818
Bootstrap,0.98,1.0
Bootstrap,0.99,1.0
Bootstrap,1.0,1.0
DP-Markov,0.0,0.0181818181818181
DP-Markov,0.01,0.0727272727272727
DP-Markov,0.02,0.1454545454545454
DP-Markov,0.03,0.1454545454545454
DP-Markov,0.04,0.1818181818181818
DP-Markov,0.05,0.2181818181818181
DP-Markov,0.06,0.2363636363636363
DP-Markov,0.07,0.2727272727272727
DP-Markov,0.08,0.3090909090909091
DP-Markov,0.09,0.3090909090909091
DP-Markov,0.1,0.3090909090909091
DP-Markov,0.11,0.3454545454545454
DP-Markov,0.12,0.3454545454545454
DP-Markov,0.13,0.3636363636363636
DP-Markov,0.14,0.3636363636363636
DP-Markov,0.15,0.4
DP-Markov,0.16,0.4545454545454545
DP-Markov,0.17,0.4909090909090909
DP-Markov,0.18,0.4909090909090909
DP-Markov,0.19,0.5454545454545454
DP-Markov,0.2,0.5636363636363636
DP-Markov,0.21,0.5636363636363636
DP-Markov,0.22,0.5636363636363636
DP-Markov,0.23,0.5636363636363636
DP-Markov,0.24,0.5636363636363636
DP-Markov,0.25,0.5818181818181818
DP-Markov,0.26,0.6
DP-Markov,0.27,0.6363636363636364
DP-Markov,0.28,0.6363636363636364
DP-Markov,0.29,0.6363636363636364
DP-Markov,0.3,0.6545454545454545
DP-Markov,0.31,0.6727272727272727
DP-Markov,0.32,0.6727272727272727
DP-Markov,0.33,0.6909090909090909
DP-Markov,0.34,0.6909090909090909
DP-Markov,0.35,0.7090909090909091
DP-Markov,0.36,0.7090909090909091
DP-Markov,0.37,0.7090909090909091
DP-Markov,0.38,0.7090909090909091
DP-Markov,0.39,0.7090909090909091
DP-Markov,0.4,0.7272727272727273
DP-Markov,0.41,0.7454545454545455
DP-Markov,0.42,0.7454545454545455
DP-Markov,0.43,0.7454545454545455
DP-Markov,0.44,0.7818181818181819
DP-Markov,0.45,0.7818181818181819
DP-Markov,0.46,0.8
DP-Markov,0.47,0.8181818181818182
DP-Markov,0.48,0.8181818181818182
DP-Markov,0.49,0.8181818181818182
DP-Markov,0.5,0.8181818181818182
DP-Markov,0.51,0.8181818181818182
DP-Markov,0.52,0.8363636363636363
DP-Markov,0.53,0.8545454545454545
DP-Markov,0.54,0.8545454545454545
DP-Markov,0.55,0.8545454545454545
DP-Markov,0.56,0.8545454545454545
DP-Markov,0.5700000000000001,0.8727272727272727
DP-Markov,0.58,0.8909090909090909
DP-Markov,0.59,0.9090909090909092
DP-Markov,0.6,0.9090909090909092
DP-Markov,0.61,0.9090909090909092
DP-Markov,0.62,0.9090909090909092
DP-Markov,0.63,0.9090909090909092
DP-Markov,0.64,0.9090909090909092
DP-Markov,0.65,0.9090909090909092
DP-Markov,0.66,0.9090909090909092
DP-Markov,0.67,0.9090909090909092
DP-Markov,0.68,0.9090909090909092
DP-Markov,0.6900000000000001,0.9090909090909092
DP-Markov,0.7000000000000001,0.9272727272727272
DP-Markov,0.71,0.9272727272727272
DP-Markov,0.72,0.9454545454545454
DP-Markov,0.73,0.9454545454545454
DP-Markov,0.74,0.9454545454545454
DP-Markov,0.75,0.9454545454545454
DP-Markov,0.76,0.9454545454545454
DP-Markov,0.77,0.9454545454545454
DP-Markov,0.78,0.9454545454545454
DP-Markov,0.79,0.9454545454545454
DP-Markov,0.8,0.9454545454545454
DP-Markov,0.81,0.9454545454545454
DP-Markov,0.8200000000000001,0.9636363636363636
DP-Markov,0.8300000000000001,0.9818181818181818
DP-Markov,0.84,0.9818181818181818
DP-Markov,0.85,1.0
DP-Markov,0.86,1.0
DP-Markov,0.87,1.0
DP-Markov,0.88,1.0
DP-Markov,0.89,1.0
DP-Markov,0.9,1.0
DP-Markov,0.91,1.0
DP-Markov,0.92,1.0
DP-Markov,0.93,1.0
DP-Markov,0.94,1.0
DP-Markov,0.95,1.0
DP-Markov,0.96,1.0
DP-Markov,0.97,1.0
DP-Markov,0.98,1.0
DP-Markov,0.99,1.0
DP-Markov,1.0,1.0
DP-Score,0.0,0.0727272727272727
DP-Score,0.01,0.109090909090909
DP-Score,0.02,0.1454545454545454
DP-Score,0.03,0.1818181818181818
DP-Score,0.04,0.2181818181818181
DP-Score,0.05,0.2181818181818181
DP-Score,0.06,0.2545454545454545
DP-Score,0.07,0.2727272727272727
DP-Score,0.08,0.2727272727272727
DP-Score,0.09,0.2727272727272727
DP-Score,0.1,0.2727272727272727
DP-Score,0.11,0.2727272727272727
DP-Score,0.12,0.2727272727272727
DP-Score,0.13,0.2727272727272727
DP-Score,0.14,0.3090909090909091
DP-Score,0.15,0.3272727272727272
DP-Score,0.16,0.3272727272727272
DP-Score,0.17,0.3454545454545454
DP-Score,0.18,0.3454545454545454
DP-Score,0.19,0.3818181818181818
DP-Score,0.2,0.4
DP-Score,0.21,0.4
DP-Score,0.22,0.4
DP-Score,0.23,0.4181818181818181
DP-Score,0.24,0.4363636363636363
DP-Score,0.25,0.4727272727272727
DP-Score,0.26,0.4727272727272727
DP-Score,0.27,0.4909090909090909
DP-Score,0.28,0.509090909090909
DP-Score,0.29,0.509090909090909
DP-Score,0.3,0.509090909090909
DP-Score,0.31,0.5272727272727272
DP-Score,0.32,0.5272727272727272
DP-Score,0.33,0.5272727272727272
DP-Score,0.34,0.5454545454545454
DP-Score,0.35,0.5454545454545454
DP-Score,0.36,0.5454545454545454
DP-Score,0.37,0.5454545454545454
DP-Score,0.38,0.5454545454545454
DP-Score,0.39,0.5454545454545454
DP-Score,0.4,0.5818181818181818
DP-Score,0.41,0.6
DP-Score,0.42,0.6363636363636364
DP-Score,0.43,0.6545454545454545
DP-Score,0.44,0.6545454545454545
DP-Score,0.45,0.6727272727272727
DP-Score,0.46,0.6909090909090909
DP-Score,0.47,0.6909090909090909
DP-Score,0.48,0.6909090909090909
DP-Score,0.49,0.7090909090909091
DP-Score,0.5,0.7090909090909091
DP-Score,0.51,0.7090909090909091
DP-Score,0.52,0.7090909090909091
DP-Score,0.53,0.7272727272727273
DP-Score,0.54,0.7272727272727273
DP-Score,0.55,0.7272727272727273
DP-Score,0.56,0.7454545454545455
DP-Score,0.5700000000000001,0.7454545454545455
DP-Score,0.58,0.7454545454545455
DP-Score,0.59,0.7454545454545455
DP-Score,0.6,0.7636363636363637
DP-Score,0.61,0.7636363636363637
DP-Score,0.62,0.7636363636363637
DP-Score,0.63,0.7636363636363637
DP-Score,0.64,0.7818181818181819
DP-Score,0.65,0.7818181818181819
DP-Score,0.66,0.8
DP-Score,0.67,0.8
DP-Score,0.68,0.8181818181818182
DP-Score,0.6900000000000001,0.8181818181818182
DP-Score,0.7000000000000001,0.8363636363636363
DP-Score,0.71,0.8363636363636363
DP-Score,0.72,0.8363636363636363
DP-Score,0.73,0.8363636363636363
DP-Score,0.74,0.8545454545454545
DP-Score,0.75,0.8545454545454545
DP-Score,0.76,0.8545454545454545
DP-Score,0.77,0.8545454545454545
DP-Score,0.78,0.8545454545454545
DP-Score,0.79,0.9090909090909092
DP-Score,0.8,0.9272727272727272
DP-Score,0.81,0.9636363636363636
DP-Score,0.8200000000000001,0.9636363636363636
DP-Score,0.8300000000000001,0.9636363636363636
DP-Score,0.84,0.9818181818181818
DP-Score,0.85,0.9818181818181818
DP-Score,0.86,0.9818181818181818
DP-Score,0.87,0.9818181818181818
DP-Score,0.88,0.9818181818181818
DP-Score,0.89,0.9818181818181818
DP-Score,0.9,0.9818181818181818
DP-Score,0.91,0.9818181818181818
DP-Score,0.92,1.0
DP-Score,0.93,1.0
DP-Score,0.94,1.0
DP-Score,0.95,1.0
DP-Score,0.96,1.0
DP-Score,0.97,1.0
DP-Score,0.98,1.0
DP-Score,0.99,1.0
DP-Score,1.0,1.0
Independent,0.0,0.0909090909090909
Independent,0.01,0.1454545454545454
Independent,0.02,0.2727272727272727
Independent,0.03,0.2909090909090909
Independent,0.04,0.3636363636363636
Independent,0.05,0.4
Independent,0.06,0.4363636363636363
Independent,0.07,0.4363636363636363
Independent,0.08,0.4363636363636363
Independent,0.09,0.4727272727272727
Independent,0.1,0.4727272727272727
Independent,0.11,0.4727272727272727
Independent,0.12,0.4909090909090909
Independent,0.13,0.4909090909090909
Independent,0.14,0.509090909090909
Independent,0.15,0.509090909090909
Independent,0.16,0.5636363636363636
Independent,0.17,0.5636363636363636
Independent,0.18,0.5636363636363636
Independent,0.19,0.6
Independent,0.2,0.6181818181818182
Independent,0.21,0.6363636363636364
Independent,0.22,0.6363636363636364
Independent,0.23,0.6363636363636364
Independent,0.24,0.6545454545454545
Independent,0.25,0.6545454545454545
Independent,0.26,0.6545454545454545
Independent,0.27,0.6545454545454545
Independent,0.28,0.6727272727272727
Independent,0.29,0.6727272727272727
Independent,0.3,0.6727272727272727
Independent,0.31,0.6727272727272727
Independent,0.32,0.6727272727272727
Independent,0.33,0.6727272727272727
Independent,0.34,0.6727272727272727
Independent,0.35,0.6727272727272727
Independent,0.36,0.6727272727272727
Independent,0.37,0.6909090909090909
Independent,0.38,0.6909090909090909
Independent,0.39,0.6909090909090909
Independent,0.4,0.6909090909090909
Independent,0.41,0.6909090909090909
Independent,0.42,0.6909090909090909
Independent,0.43,0.6909090909090909
Independent,0.44,0.7090909090909091
Independent,0.45,0.7272727272727273
Independent,0.46,0.7272727272727273
Independent,0.47,0.7454545454545455
Independent,0.48,0.7636363636363637
Independent,0.49,0.7636363636363637
Independent,0.5,0.7636363636363637
Independent,0.51,0.7636363636363637
Independent,0.52,0.7636363636363637
Independent,0.53,0.7636363636363637
Independent,0.54,0.8181818181818182
Independent,0.55,0.8181818181818182
Independent,0.56,0.8363636363636363
Independent,0.5700000000000001,0.8363636363636363
Independent,0.58,0.8545454545454545
Independent,0.59,0.8545454545454545
Independent,0.6,0.8545454545454545
Independent,0.61,0.8545454545454545
Independent,0.62,0.8727272727272727
Independent,0.63,0.8727272727272727
Independent,0.64,0.8909090909090909
Independent,0.65,0.8909090909090909
Independent,0.66,0.8909090909090909
Independent,0.67,0.8909090909090909
Independent,0.68,0.8909090909090909
Independent,0.6900000000000001,0.8909090909090909
Independent,0.7000000000000001,0.9090909090909092
Independent,0.71,0.9090909090909092
Independent,0.72,0.9090909090909092
Independent,0.73,0.9272727272727272
Independent,0.74,0.9272727272727272
Independent,0.75,0.9272727272727272
Independent,0.76,0.9272727272727272
Independent,0.77,0.9454545454545454
Independent,0.78,0.9454545454545454
Independent,0.79,0.9454545454545454
Independent,0.8,0.9454545454545454
Independent,0.81,0.9454545454545454
Independent,0.8200000000000001,0.9454545454545454
Independent,0.8300000000000001,0.9454545454545454
Independent,0.84,0.9454545454545454
Independent,0.85,0.9636363636363636
Independent,0.86,0.9636363636363636
Independent,0.87,0.9636363636363636
Independent,0.88,0.9636363636363636
Independent,0.89,0.9636363636363636
Independent,0.9,0.9818181818181818
Independent,0.91,0.9818181818181818
Independent,0.92,0.9818181818181818
Independent,0.93,0.9818181818181818
Independent,0.94,0.9818181818181818
Independent,0.95,1.0
Independent,0.96,1.0
Independent,0.97,1.0
Independent,0.98,1.0
Independent,0.99,1.0
Independent,1.0,1.0
ScoreDiff,0.0,0.0181818181818181
ScoreDiff,0.01,0.0363636363636363
ScoreDiff,0.02,0.0545454545454545
ScoreDiff,0.03,0.1272727272727272
ScoreDiff,0.04,0.1272727272727272
ScoreDiff,0.05,0.1272727272727272
ScoreDiff,0.06,0.1636363636363636
ScoreDiff,0.07,0.1818181818181818
ScoreDiff,0.08,0.2181818181818181
ScoreDiff,0.09,0.2727272727272727
ScoreDiff,0.1,0.3090909090909091
ScoreDiff,0.11,0.3090909090909091
ScoreDiff,0.12,0.3636363636363636
ScoreDiff,0.13,0.4181818181818181
ScoreDiff,0.14,0.4181818181818181
ScoreDiff,0.15,0.4363636363636363
ScoreDiff,0.16,0.4363636363636363
ScoreDiff,0.17,0.4545454545454545
ScoreDiff,0.18,0.4545454545454545
ScoreDiff,0.19,0.4727272727272727
ScoreDiff,0.2,0.509090909090909
ScoreDiff,0.21,0.509090909090909
ScoreDiff,0.22,0.509090909090909
ScoreDiff,0.23,0.509090909090909
ScoreDiff,0.24,0.5454545454545454
ScoreDiff,0.25,0.5454545454545454
ScoreDiff,0.26,0.6
ScoreDiff,0.27,0.6
ScoreDiff,0.28,0.6
ScoreDiff,0.29,0.6363636363636364
ScoreDiff,0.3,0.6363636363636364
ScoreDiff,0.31,0.6545454545454545
ScoreDiff,0.32,0.6727272727272727
ScoreDiff,0.33,0.6727272727272727
ScoreDiff,0.34,0.6727272727272727
ScoreDiff,0.35,0.6727272727272727
ScoreDiff,0.36,0.6727272727272727
ScoreDiff,0.37,0.6909090909090909
ScoreDiff,0.38,0.6909090909090909
ScoreDiff,0.39,0.6909090909090909
ScoreDiff,0.4,0.7272727272727273
ScoreDiff,0.41,0.7454545454545455
ScoreDiff,0.42,0.7454545454545455
ScoreDiff,0.43,0.7636363636363637
ScoreDiff,0.44,0.7818181818181819
ScoreDiff,0.45,0.7818181818181819
ScoreDiff,0.46,0.8
ScoreDiff,0.47,0.8
ScoreDiff,0.48,0.8
ScoreDiff,0.49,0.8
ScoreDiff,0.5,0.8181818181818182
ScoreDiff,0.51,0.8363636363636363
ScoreDiff,0.52,0.8363636363636363
ScoreDiff,0.53,0.8363636363636363
ScoreDiff,0.54,0.8363636363636363
ScoreDiff,0.55,0.8545454545454545
ScoreDiff,0.56,0.8909090909090909
ScoreDiff,0.5700000000000001,0.8909090909090909
ScoreDiff,0.58,0.8909090909090909
ScoreDiff,0.59,0.8909090909090909
ScoreDiff,0.6,0.8909090909090909
ScoreDiff,0.61,0.8909090909090909
ScoreDiff,0.62,0.8909090909090909
ScoreDiff,0.63,0.8909090909090909
ScoreDiff,0.64,0.8909090909090909
ScoreDiff,0.65,0.8909090909090909
ScoreDiff,0.66,0.8909090909090909
ScoreDiff,0.67,0.8909090909090909
ScoreDiff,0.68,0.8909090909090909
ScoreDiff,0.6900000000000001,0.8909090909090909
ScoreDiff,0.7000000000000001,0.8909090909090909
ScoreDiff,0.71,0.8909090909090909
ScoreDiff,0.72,0.8909090909090909
ScoreDiff,0.73,0.8909090909090909
ScoreDiff,0.74,0.9090909090909092
ScoreDiff,0.75,0.9272727272727272
ScoreDiff,0.76,0.9272727272727272
ScoreDiff,0.77,0.9272727272727272
ScoreDiff,0.78,0.9272727272727272
ScoreDiff,0.79,0.9272727272727272
ScoreDiff,0.8,0.9272727272727272
ScoreDiff,0.81,0.9272727272727272
ScoreDiff,0.8200000000000001,0.9272727272727272
ScoreDiff,0.8300000000000001,0.9272727272727272
ScoreDiff,0.84,0.9272727272727272
ScoreDiff,0.85,0.9272727272727272
ScoreDiff,0.86,0.9272727272727272
ScoreDiff,0.87,0.9272727272727272
ScoreDiff,0.88,0.9272727272727272
ScoreDiff,0.89,0.9272727272727272
ScoreDiff,0.9,0.9454545454545454
ScoreDiff,0.91,0.9454545454545454
ScoreDiff,0.92,0.9454545454545454
ScoreDiff,0.93,0.9818181818181818
ScoreDiff,0.94,0.9818181818181818
ScoreDiff,0.95,0.9818181818181818
ScoreDiff,0.96,0.9818181818181818
ScoreDiff,0.97,0.9818181818181818
ScoreDiff,0.98,0.9818181818181818
ScoreDiff,0.99,1.0
ScoreDiff,1.0,1.0
TRUST-LONGSYNTH,0.0,0.0545454545454545
TRUST-LONGSYNTH,0.01,0.109090909090909
TRUST-LONGSYNTH,0.02,0.1636363636363636
TRUST-LONGSYNTH,0.03,0.1818181818181818
TRUST-LONGSYNTH,0.04,0.2181818181818181
TRUST-LONGSYNTH,0.05,0.2363636363636363
TRUST-LONGSYNTH,0.06,0.2363636363636363
TRUST-LONGSYNTH,0.07,0.2545454545454545
TRUST-LONGSYNTH,0.08,0.2545454545454545
TRUST-LONGSYNTH,0.09,0.2545454545454545
TRUST-LONGSYNTH,0.1,0.2545454545454545
TRUST-LONGSYNTH,0.11,0.2727272727272727
TRUST-LONGSYNTH,0.12,0.3090909090909091
TRUST-LONGSYNTH,0.13,0.3090909090909091
TRUST-LONGSYNTH,0.14,0.3272727272727272
TRUST-LONGSYNTH,0.15,0.3818181818181818
TRUST-LONGSYNTH,0.16,0.4
TRUST-LONGSYNTH,0.17,0.4
TRUST-LONGSYNTH,0.18,0.4
TRUST-LONGSYNTH,0.19,0.4181818181818181
TRUST-LONGSYNTH,0.2,0.4181818181818181
TRUST-LONGSYNTH,0.21,0.4181818181818181
TRUST-LONGSYNTH,0.22,0.4181818181818181
TRUST-LONGSYNTH,0.23,0.4363636363636363
TRUST-LONGSYNTH,0.24,0.4909090909090909
TRUST-LONGSYNTH,0.25,0.509090909090909
TRUST-LONGSYNTH,0.26,0.509090909090909
TRUST-LONGSYNTH,0.27,0.509090909090909
TRUST-LONGSYNTH,0.28,0.5272727272727272
TRUST-LONGSYNTH,0.29,0.5454545454545454
TRUST-LONGSYNTH,0.3,0.5454545454545454
TRUST-LONGSYNTH,0.31,0.5454545454545454
TRUST-LONGSYNTH,0.32,0.5454545454545454
TRUST-LONGSYNTH,0.33,0.5454545454545454
TRUST-LONGSYNTH,0.34,0.5454545454545454
TRUST-LONGSYNTH,0.35,0.6
TRUST-LONGSYNTH,0.36,0.6181818181818182
TRUST-LONGSYNTH,0.37,0.6181818181818182
TRUST-LONGSYNTH,0.38,0.6181818181818182
TRUST-LONGSYNTH,0.39,0.6181818181818182
TRUST-LONGSYNTH,0.4,0.6363636363636364
TRUST-LONGSYNTH,0.41,0.6363636363636364
TRUST-LONGSYNTH,0.42,0.6545454545454545
TRUST-LONGSYNTH,0.43,0.6545454545454545
TRUST-LONGSYNTH,0.44,0.7090909090909091
TRUST-LONGSYNTH,0.45,0.7090909090909091
TRUST-LONGSYNTH,0.46,0.7090909090909091
TRUST-LONGSYNTH,0.47,0.7272727272727273
TRUST-LONGSYNTH,0.48,0.7272727272727273
TRUST-LONGSYNTH,0.49,0.7272727272727273
TRUST-LONGSYNTH,0.5,0.7454545454545455
TRUST-LONGSYNTH,0.51,0.7636363636363637
TRUST-LONGSYNTH,0.52,0.7636363636363637
TRUST-LONGSYNTH,0.53,0.7818181818181819
TRUST-LONGSYNTH,0.54,0.7818181818181819
TRUST-LONGSYNTH,0.55,0.7818181818181819
TRUST-LONGSYNTH,0.56,0.8
TRUST-LONGSYNTH,0.5700000000000001,0.8
TRUST-LONGSYNTH,0.58,0.8
TRUST-LONGSYNTH,0.59,0.8
TRUST-LONGSYNTH,0.6,0.8363636363636363
TRUST-LONGSYNTH,0.61,0.8363636363636363
TRUST-LONGSYNTH,0.62,0.8363636363636363
TRUST-LONGSYNTH,0.63,0.8363636363636363
TRUST-LONGSYNTH,0.64,0.8363636363636363
TRUST-LONGSYNTH,0.65,0.8545454545454545
TRUST-LONGSYNTH,0.66,0.8909090909090909
TRUST-LONGSYNTH,0.67,0.8909090909090909
TRUST-LONGSYNTH,0.68,0.8909090909090909
TRUST-LONGSYNTH,0.6900000000000001,0.8909090909090909
TRUST-LONGSYNTH,0.7000000000000001,0.8909090909090909
TRUST-LONGSYNTH,0.71,0.8909090909090909
TRUST-LONGSYNTH,0.72,0.9090909090909092
TRUST-LONGSYNTH,0.73,0.9090909090909092
TRUST-LONGSYNTH,0.74,0.9090909090909092
TRUST-LONGSYNTH,0.75,0.9090909090909092
TRUST-LONGSYNTH,0.76,0.9090909090909092
TRUST-LONGSYNTH,0.77,0.9090909090909092
TRUST-LONGSYNTH,0.78,0.9090909090909092
TRUST-LONGSYNTH,0.79,0.9090909090909092
TRUST-LONGSYNTH,0.8,0.9090909090909092
TRUST-LONGSYNTH,0.81,0.9090909090909092
TRUST-LONGSYNTH,0.8200000000000001,0.9090909090909092
TRUST-LONGSYNTH,0.8300000000000001,0.9090909090909092
TRUST-LONGSYNTH,0.84,0.9272727272727272
TRUST-LONGSYNTH,0.85,0.9272727272727272
TRUST-LONGSYNTH,0.86,0.9636363636363636
TRUST-LONGSYNTH,0.87,0.9636363636363636
TRUST-LONGSYNTH,0.88,0.9636363636363636
TRUST-LONGSYNTH,0.89,0.9636363636363636
TRUST-LONGSYNTH,0.9,0.9636363636363636
TRUST-LONGSYNTH,0.91,0.9636363636363636
TRUST-LONGSYNTH,0.92,0.9636363636363636
TRUST-LONGSYNTH,0.93,0.9636363636363636
TRUST-LONGSYNTH,0.94,0.9818181818181818
TRUST-LONGSYNTH,0.95,0.9818181818181818
TRUST-LONGSYNTH,0.96,0.9818181818181818
TRUST-LONGSYNTH,0.97,0.9818181818181818
TRUST-LONGSYNTH,0.98,1.0
TRUST-LONGSYNTH,0.99,1.0
TRUST-LONGSYNTH,1.0,1.0
Temporal-PCA,0.0,0.109090909090909
Temporal-PCA,0.01,0.1272727272727272
Temporal-PCA,0.02,0.1272727272727272
Temporal-PCA,0.03,0.1636363636363636
Temporal-PCA,0.04,0.1818181818181818
Temporal-PCA,0.05,0.2
Temporal-PCA,0.06,0.2363636363636363
Temporal-PCA,0.07,0.2545454545454545
Temporal-PCA,0.08,0.2545454545454545
Temporal-PCA,0.09,0.2727272727272727
Temporal-PCA,0.1,0.2727272727272727
Temporal-PCA,0.11,0.2727272727272727
Temporal-PCA,0.12,0.2909090909090909
Temporal-PCA,0.13,0.2909090909090909
Temporal-PCA,0.14,0.2909090909090909
Temporal-PCA,0.15,0.3272727272727272
Temporal-PCA,0.16,0.3272727272727272
Temporal-PCA,0.17,0.3272727272727272
Temporal-PCA,0.18,0.3272727272727272
Temporal-PCA,0.19,0.3454545454545454
Temporal-PCA,0.2,0.3454545454545454
Temporal-PCA,0.21,0.3454545454545454
Temporal-PCA,0.22,0.3454545454545454
Temporal-PCA,0.23,0.3454545454545454
Temporal-PCA,0.24,0.3818181818181818
Temporal-PCA,0.25,0.3818181818181818
Temporal-PCA,0.26,0.3818181818181818
Temporal-PCA,0.27,0.4
Temporal-PCA,0.28,0.4
Temporal-PCA,0.29,0.4
Temporal-PCA,0.3,0.4
Temporal-PCA,0.31,0.4
Temporal-PCA,0.32,0.4
Temporal-PCA,0.33,0.4
Temporal-PCA,0.34,0.4
Temporal-PCA,0.35,0.4181818181818181
Temporal-PCA,0.36,0.4363636363636363
Temporal-PCA,0.37,0.4363636363636363
Temporal-PCA,0.38,0.4909090909090909
Temporal-PCA,0.39,0.4909090909090909
Temporal-PCA,0.4,0.509090909090909
Temporal-PCA,0.41,0.5454545454545454
Temporal-PCA,0.42,0.5454545454545454
Temporal-PCA,0.43,0.5454545454545454
Temporal-PCA,0.44,0.5454545454545454
Temporal-PCA,0.45,0.5454545454545454
Temporal-PCA,0.46,0.5454545454545454
Temporal-PCA,0.47,0.5636363636363636
Temporal-PCA,0.48,0.5636363636363636
Temporal-PCA,0.49,0.6
Temporal-PCA,0.5,0.6
Temporal-PCA,0.51,0.6
Temporal-PCA,0.52,0.6363636363636364
Temporal-PCA,0.53,0.6545454545454545
Temporal-PCA,0.54,0.6727272727272727
Temporal-PCA,0.55,0.6909090909090909
Temporal-PCA,0.56,0.6909090909090909
Temporal-PCA,0.5700000000000001,0.6909090909090909
Temporal-PCA,0.58,0.6909090909090909
Temporal-PCA,0.59,0.7090909090909091
Temporal-PCA,0.6,0.7090909090909091
Temporal-PCA,0.61,0.7272727272727273
Temporal-PCA,0.62,0.7454545454545455
Temporal-PCA,0.63,0.7454545454545455
Temporal-PCA,0.64,0.8
Temporal-PCA,0.65,0.8
Temporal-PCA,0.66,0.8
Temporal-PCA,0.67,0.8
Temporal-PCA,0.68,0.8
Temporal-PCA,0.6900000000000001,0.8
Temporal-PCA,0.7000000000000001,0.8
Temporal-PCA,0.71,0.8
Temporal-PCA,0.72,0.8181818181818182
Temporal-PCA,0.73,0.8181818181818182
Temporal-PCA,0.74,0.8181818181818182
Temporal-PCA,0.75,0.8181818181818182
Temporal-PCA,0.76,0.8181818181818182
Temporal-PCA,0.77,0.8363636363636363
Temporal-PCA,0.78,0.8363636363636363
Temporal-PCA,0.79,0.8363636363636363
Temporal-PCA,0.8,0.8363636363636363
Temporal-PCA,0.81,0.8363636363636363
Temporal-PCA,0.8200000000000001,0.8363636363636363
Temporal-PCA,0.8300000000000001,0.8545454545454545
Temporal-PCA,0.84,0.8909090909090909
Temporal-PCA,0.85,0.9090909090909092
Temporal-PCA,0.86,0.9272727272727272
Temporal-PCA,0.87,0.9454545454545454
Temporal-PCA,0.88,0.9636363636363636
Temporal-PCA,0.89,0.9636363636363636
Temporal-PCA,0.9,0.9636363636363636
Temporal-PCA,0.91,0.9636363636363636
Temporal-PCA,0.92,0.9818181818181818
Temporal-PCA,0.93,0.9818181818181818
Temporal-PCA,0.94,0.9818181818181818
Temporal-PCA,0.95,1.0
Temporal-PCA,0.96,1.0
Temporal-PCA,0.97,1.0
Temporal-PCA,0.98,1.0
Temporal-PCA,0.99,1.0
Temporal-PCA,1.0,1.0


==> figures/data/roc_curves_Bootstrap.csv <==
method,fpr,tpr
Bootstrap,0.0,0.0363636363636363
Bootstrap,0.01,0.1272727272727272
Bootstrap,0.02,0.2181818181818181
Bootstrap,0.03,0.2363636363636363
Bootstrap,0.04,0.2909090909090909
Bootstrap,0.05,0.2909090909090909
Bootstrap,0.06,0.3454545454545454
Bootstrap,0.07,0.3636363636363636
Bootstrap,0.08,0.4
Bootstrap,0.09,0.4
Bootstrap,0.1,0.4
Bootstrap,0.11,0.4181818181818181
Bootstrap,0.12,0.4363636363636363
Bootstrap,0.13,0.4545454545454545
Bootstrap,0.14,0.4545454545454545
Bootstrap,0.15,0.4727272727272727
Bootstrap,0.16,0.4727272727272727
Bootstrap,0.17,0.4909090909090909
Bootstrap,0.18,0.4909090909090909
Bootstrap,0.19,0.4909090909090909
Bootstrap,0.2,0.5272727272727272
Bootstrap,0.21,0.5272727272727272
Bootstrap,0.22,0.5272727272727272
Bootstrap,0.23,0.5272727272727272
Bootstrap,0.24,0.5272727272727272
Bootstrap,0.25,0.5636363636363636
Bootstrap,0.26,0.5636363636363636
Bootstrap,0.27,0.6
Bootstrap,0.28,0.6
Bootstrap,0.29,0.6
Bootstrap,0.3,0.6181818181818182
Bootstrap,0.31,0.6363636363636364
Bootstrap,0.32,0.6363636363636364
Bootstrap,0.33,0.6363636363636364
Bootstrap,0.34,0.6363636363636364
Bootstrap,0.35,0.6363636363636364
Bootstrap,0.36,0.6363636363636364
Bootstrap,0.37,0.6545454545454545
Bootstrap,0.38,0.6545454545454545
Bootstrap,0.39,0.6545454545454545
Bootstrap,0.4,0.6909090909090909
Bootstrap,0.41,0.6909090909090909
Bootstrap,0.42,0.6909090909090909
Bootstrap,0.43,0.6909090909090909
Bootstrap,0.44,0.6909090909090909
Bootstrap,0.45,0.7272727272727273
Bootstrap,0.46,0.7636363636363637
Bootstrap,0.47,0.7818181818181819
Bootstrap,0.48,0.7818181818181819
Bootstrap,0.49,0.7818181818181819
Bootstrap,0.5,0.7818181818181819
Bootstrap,0.51,0.7818181818181819
Bootstrap,0.52,0.7818181818181819
Bootstrap,0.53,0.8
Bootstrap,0.54,0.8181818181818182
Bootstrap,0.55,0.8181818181818182
Bootstrap,0.56,0.8181818181818182
Bootstrap,0.5700000000000001,0.8181818181818182
Bootstrap,0.58,0.8181818181818182
Bootstrap,0.59,0.8363636363636363
Bootstrap,0.6,0.8363636363636363
Bootstrap,0.61,0.8363636363636363
Bootstrap,0.62,0.8363636363636363
Bootstrap,0.63,0.8363636363636363
Bootstrap,0.64,0.8363636363636363
Bootstrap,0.65,0.8363636363636363
Bootstrap,0.66,0.8363636363636363
Bootstrap,0.67,0.8363636363636363
Bootstrap,0.68,0.8363636363636363
Bootstrap,0.6900000000000001,0.8363636363636363
Bootstrap,0.7000000000000001,0.8727272727272727
Bootstrap,0.71,0.8727272727272727
Bootstrap,0.72,0.8727272727272727
Bootstrap,0.73,0.8727272727272727
Bootstrap,0.74,0.8727272727272727
Bootstrap,0.75,0.8727272727272727
Bootstrap,0.76,0.8909090909090909
Bootstrap,0.77,0.8909090909090909
Bootstrap,0.78,0.8909090909090909
Bootstrap,0.79,0.8909090909090909
Bootstrap,0.8,0.8909090909090909
Bootstrap,0.81,0.9090909090909092
Bootstrap,0.8200000000000001,0.9090909090909092
Bootstrap,0.8300000000000001,0.9090909090909092
Bootstrap,0.84,0.9090909090909092
Bootstrap,0.85,0.9090909090909092
Bootstrap,0.86,0.9090909090909092
Bootstrap,0.87,0.9090909090909092
Bootstrap,0.88,0.9454545454545454
Bootstrap,0.89,0.9636363636363636
Bootstrap,0.9,0.9636363636363636
Bootstrap,0.91,0.9636363636363636
Bootstrap,0.92,0.9636363636363636
Bootstrap,0.93,0.9818181818181818
Bootstrap,0.94,0.9818181818181818
Bootstrap,0.95,0.9818181818181818
Bootstrap,0.96,0.9818181818181818
Bootstrap,0.97,0.9818181818181818
Bootstrap,0.98,1.0
Bootstrap,0.99,1.0
Bootstrap,1.0,1.0


==> figures/data/roc_curves_DP_Markov.csv <==
method,fpr,tpr
DP-Markov,0.0,0.0181818181818181
DP-Markov,0.01,0.0727272727272727
DP-Markov,0.02,0.1454545454545454
DP-Markov,0.03,0.1454545454545454
DP-Markov,0.04,0.1818181818181818
DP-Markov,0.05,0.2181818181818181
DP-Markov,0.06,0.2363636363636363
DP-Markov,0.07,0.2727272727272727
DP-Markov,0.08,0.3090909090909091
DP-Markov,0.09,0.3090909090909091
DP-Markov,0.1,0.3090909090909091
DP-Markov,0.11,0.3454545454545454
DP-Markov,0.12,0.3454545454545454
DP-Markov,0.13,0.3636363636363636
DP-Markov,0.14,0.3636363636363636
DP-Markov,0.15,0.4
DP-Markov,0.16,0.4545454545454545
DP-Markov,0.17,0.4909090909090909
DP-Markov,0.18,0.4909090909090909
DP-Markov,0.19,0.5454545454545454
DP-Markov,0.2,0.5636363636363636
DP-Markov,0.21,0.5636363636363636
DP-Markov,0.22,0.5636363636363636
DP-Markov,0.23,0.5636363636363636
DP-Markov,0.24,0.5636363636363636
DP-Markov,0.25,0.5818181818181818
DP-Markov,0.26,0.6
DP-Markov,0.27,0.6363636363636364
DP-Markov,0.28,0.6363636363636364
DP-Markov,0.29,0.6363636363636364
DP-Markov,0.3,0.6545454545454545
DP-Markov,0.31,0.6727272727272727
DP-Markov,0.32,0.6727272727272727
DP-Markov,0.33,0.6909090909090909
DP-Markov,0.34,0.6909090909090909
DP-Markov,0.35,0.7090909090909091
DP-Markov,0.36,0.7090909090909091
DP-Markov,0.37,0.7090909090909091
DP-Markov,0.38,0.7090909090909091
DP-Markov,0.39,0.7090909090909091
DP-Markov,0.4,0.7272727272727273
DP-Markov,0.41,0.7454545454545455
DP-Markov,0.42,0.7454545454545455
DP-Markov,0.43,0.7454545454545455
DP-Markov,0.44,0.7818181818181819
DP-Markov,0.45,0.7818181818181819
DP-Markov,0.46,0.8
DP-Markov,0.47,0.8181818181818182
DP-Markov,0.48,0.8181818181818182
DP-Markov,0.49,0.8181818181818182
DP-Markov,0.5,0.8181818181818182
DP-Markov,0.51,0.8181818181818182
DP-Markov,0.52,0.8363636363636363
DP-Markov,0.53,0.8545454545454545
DP-Markov,0.54,0.8545454545454545
DP-Markov,0.55,0.8545454545454545
DP-Markov,0.56,0.8545454545454545
DP-Markov,0.5700000000000001,0.8727272727272727
DP-Markov,0.58,0.8909090909090909
DP-Markov,0.59,0.9090909090909092
DP-Markov,0.6,0.9090909090909092
DP-Markov,0.61,0.9090909090909092
DP-Markov,0.62,0.9090909090909092
DP-Markov,0.63,0.9090909090909092
DP-Markov,0.64,0.9090909090909092
DP-Markov,0.65,0.9090909090909092
DP-Markov,0.66,0.9090909090909092
DP-Markov,0.67,0.9090909090909092
DP-Markov,0.68,0.9090909090909092
DP-Markov,0.6900000000000001,0.9090909090909092
DP-Markov,0.7000000000000001,0.9272727272727272
DP-Markov,0.71,0.9272727272727272
DP-Markov,0.72,0.9454545454545454
DP-Markov,0.73,0.9454545454545454
DP-Markov,0.74,0.9454545454545454
DP-Markov,0.75,0.9454545454545454
DP-Markov,0.76,0.9454545454545454
DP-Markov,0.77,0.9454545454545454
DP-Markov,0.78,0.9454545454545454
DP-Markov,0.79,0.9454545454545454
DP-Markov,0.8,0.9454545454545454
DP-Markov,0.81,0.9454545454545454
DP-Markov,0.8200000000000001,0.9636363636363636
DP-Markov,0.8300000000000001,0.9818181818181818
DP-Markov,0.84,0.9818181818181818
DP-Markov,0.85,1.0
DP-Markov,0.86,1.0
DP-Markov,0.87,1.0
DP-Markov,0.88,1.0
DP-Markov,0.89,1.0
DP-Markov,0.9,1.0
DP-Markov,0.91,1.0
DP-Markov,0.92,1.0
DP-Markov,0.93,1.0
DP-Markov,0.94,1.0
DP-Markov,0.95,1.0
DP-Markov,0.96,1.0
DP-Markov,0.97,1.0
DP-Markov,0.98,1.0
DP-Markov,0.99,1.0
DP-Markov,1.0,1.0


==> figures/data/roc_curves_DP_Score.csv <==
method,fpr,tpr
DP-Score,0.0,0.0727272727272727
DP-Score,0.01,0.109090909090909
DP-Score,0.02,0.1454545454545454
DP-Score,0.03,0.1818181818181818
DP-Score,0.04,0.2181818181818181
DP-Score,0.05,0.2181818181818181
DP-Score,0.06,0.2545454545454545
DP-Score,0.07,0.2727272727272727
DP-Score,0.08,0.2727272727272727
DP-Score,0.09,0.2727272727272727
DP-Score,0.1,0.2727272727272727
DP-Score,0.11,0.2727272727272727
DP-Score,0.12,0.2727272727272727
DP-Score,0.13,0.2727272727272727
DP-Score,0.14,0.3090909090909091
DP-Score,0.15,0.3272727272727272
DP-Score,0.16,0.3272727272727272
DP-Score,0.17,0.3454545454545454
DP-Score,0.18,0.3454545454545454
DP-Score,0.19,0.3818181818181818
DP-Score,0.2,0.4
DP-Score,0.21,0.4
DP-Score,0.22,0.4
DP-Score,0.23,0.4181818181818181
DP-Score,0.24,0.4363636363636363
DP-Score,0.25,0.4727272727272727
DP-Score,0.26,0.4727272727272727
DP-Score,0.27,0.4909090909090909
DP-Score,0.28,0.509090909090909
DP-Score,0.29,0.509090909090909
DP-Score,0.3,0.509090909090909
DP-Score,0.31,0.5272727272727272
DP-Score,0.32,0.5272727272727272
DP-Score,0.33,0.5272727272727272
DP-Score,0.34,0.5454545454545454
DP-Score,0.35,0.5454545454545454
DP-Score,0.36,0.5454545454545454
DP-Score,0.37,0.5454545454545454
DP-Score,0.38,0.5454545454545454
DP-Score,0.39,0.5454545454545454
DP-Score,0.4,0.5818181818181818
DP-Score,0.41,0.6
DP-Score,0.42,0.6363636363636364
DP-Score,0.43,0.6545454545454545
DP-Score,0.44,0.6545454545454545
DP-Score,0.45,0.6727272727272727
DP-Score,0.46,0.6909090909090909
DP-Score,0.47,0.6909090909090909
DP-Score,0.48,0.6909090909090909
DP-Score,0.49,0.7090909090909091
DP-Score,0.5,0.7090909090909091
DP-Score,0.51,0.7090909090909091
DP-Score,0.52,0.7090909090909091
DP-Score,0.53,0.7272727272727273
DP-Score,0.54,0.7272727272727273
DP-Score,0.55,0.7272727272727273
DP-Score,0.56,0.7454545454545455
DP-Score,0.5700000000000001,0.7454545454545455
DP-Score,0.58,0.7454545454545455
DP-Score,0.59,0.7454545454545455
DP-Score,0.6,0.7636363636363637
DP-Score,0.61,0.7636363636363637
DP-Score,0.62,0.7636363636363637
DP-Score,0.63,0.7636363636363637
DP-Score,0.64,0.7818181818181819
DP-Score,0.65,0.7818181818181819
DP-Score,0.66,0.8
DP-Score,0.67,0.8
DP-Score,0.68,0.8181818181818182
DP-Score,0.6900000000000001,0.8181818181818182
DP-Score,0.7000000000000001,0.8363636363636363
DP-Score,0.71,0.8363636363636363
DP-Score,0.72,0.8363636363636363
DP-Score,0.73,0.8363636363636363
DP-Score,0.74,0.8545454545454545
DP-Score,0.75,0.8545454545454545
DP-Score,0.76,0.8545454545454545
DP-Score,0.77,0.8545454545454545
DP-Score,0.78,0.8545454545454545
DP-Score,0.79,0.9090909090909092
DP-Score,0.8,0.9272727272727272
DP-Score,0.81,0.9636363636363636
DP-Score,0.8200000000000001,0.9636363636363636
DP-Score,0.8300000000000001,0.9636363636363636
DP-Score,0.84,0.9818181818181818
DP-Score,0.85,0.9818181818181818
DP-Score,0.86,0.9818181818181818
DP-Score,0.87,0.9818181818181818
DP-Score,0.88,0.9818181818181818
DP-Score,0.89,0.9818181818181818
DP-Score,0.9,0.9818181818181818
DP-Score,0.91,0.9818181818181818
DP-Score,0.92,1.0
DP-Score,0.93,1.0
DP-Score,0.94,1.0
DP-Score,0.95,1.0
DP-Score,0.96,1.0
DP-Score,0.97,1.0
DP-Score,0.98,1.0
DP-Score,0.99,1.0
DP-Score,1.0,1.0


==> figures/data/roc_curves_Independent.csv <==
method,fpr,tpr
Independent,0.0,0.0909090909090909
Independent,0.01,0.1454545454545454
Independent,0.02,0.2727272727272727
Independent,0.03,0.2909090909090909
Independent,0.04,0.3636363636363636
Independent,0.05,0.4
Independent,0.06,0.4363636363636363
Independent,0.07,0.4363636363636363
Independent,0.08,0.4363636363636363
Independent,0.09,0.4727272727272727
Independent,0.1,0.4727272727272727
Independent,0.11,0.4727272727272727
Independent,0.12,0.4909090909090909
Independent,0.13,0.4909090909090909
Independent,0.14,0.509090909090909
Independent,0.15,0.509090909090909
Independent,0.16,0.5636363636363636
Independent,0.17,0.5636363636363636
Independent,0.18,0.5636363636363636
Independent,0.19,0.6
Independent,0.2,0.6181818181818182
Independent,0.21,0.6363636363636364
Independent,0.22,0.6363636363636364
Independent,0.23,0.6363636363636364
Independent,0.24,0.6545454545454545
Independent,0.25,0.6545454545454545
Independent,0.26,0.6545454545454545
Independent,0.27,0.6545454545454545
Independent,0.28,0.6727272727272727
Independent,0.29,0.6727272727272727
Independent,0.3,0.6727272727272727
Independent,0.31,0.6727272727272727
Independent,0.32,0.6727272727272727
Independent,0.33,0.6727272727272727
Independent,0.34,0.6727272727272727
Independent,0.35,0.6727272727272727
Independent,0.36,0.6727272727272727
Independent,0.37,0.6909090909090909
Independent,0.38,0.6909090909090909
Independent,0.39,0.6909090909090909
Independent,0.4,0.6909090909090909
Independent,0.41,0.6909090909090909
Independent,0.42,0.6909090909090909
Independent,0.43,0.6909090909090909
Independent,0.44,0.7090909090909091
Independent,0.45,0.7272727272727273
Independent,0.46,0.7272727272727273
Independent,0.47,0.7454545454545455
Independent,0.48,0.7636363636363637
Independent,0.49,0.7636363636363637
Independent,0.5,0.7636363636363637
Independent,0.51,0.7636363636363637
Independent,0.52,0.7636363636363637
Independent,0.53,0.7636363636363637
Independent,0.54,0.8181818181818182
Independent,0.55,0.8181818181818182
Independent,0.56,0.8363636363636363
Independent,0.5700000000000001,0.8363636363636363
Independent,0.58,0.8545454545454545
Independent,0.59,0.8545454545454545
Independent,0.6,0.8545454545454545
Independent,0.61,0.8545454545454545
Independent,0.62,0.8727272727272727
Independent,0.63,0.8727272727272727
Independent,0.64,0.8909090909090909
Independent,0.65,0.8909090909090909
Independent,0.66,0.8909090909090909
Independent,0.67,0.8909090909090909
Independent,0.68,0.8909090909090909
Independent,0.6900000000000001,0.8909090909090909
Independent,0.7000000000000001,0.9090909090909092
Independent,0.71,0.9090909090909092
Independent,0.72,0.9090909090909092
Independent,0.73,0.9272727272727272
Independent,0.74,0.9272727272727272
Independent,0.75,0.9272727272727272
Independent,0.76,0.9272727272727272
Independent,0.77,0.9454545454545454
Independent,0.78,0.9454545454545454
Independent,0.79,0.9454545454545454
Independent,0.8,0.9454545454545454
Independent,0.81,0.9454545454545454
Independent,0.8200000000000001,0.9454545454545454
Independent,0.8300000000000001,0.9454545454545454
Independent,0.84,0.9454545454545454
Independent,0.85,0.9636363636363636
Independent,0.86,0.9636363636363636
Independent,0.87,0.9636363636363636
Independent,0.88,0.9636363636363636
Independent,0.89,0.9636363636363636
Independent,0.9,0.9818181818181818
Independent,0.91,0.9818181818181818
Independent,0.92,0.9818181818181818
Independent,0.93,0.9818181818181818
Independent,0.94,0.9818181818181818
Independent,0.95,1.0
Independent,0.96,1.0
Independent,0.97,1.0
Independent,0.98,1.0
Independent,0.99,1.0
Independent,1.0,1.0


==> figures/data/roc_curves_ScoreDiff.csv <==
method,fpr,tpr
ScoreDiff,0.0,0.0181818181818181
ScoreDiff,0.01,0.0363636363636363
ScoreDiff,0.02,0.0545454545454545
ScoreDiff,0.03,0.1272727272727272
ScoreDiff,0.04,0.1272727272727272
ScoreDiff,0.05,0.1272727272727272
ScoreDiff,0.06,0.1636363636363636
ScoreDiff,0.07,0.1818181818181818
ScoreDiff,0.08,0.2181818181818181
ScoreDiff,0.09,0.2727272727272727
ScoreDiff,0.1,0.3090909090909091
ScoreDiff,0.11,0.3090909090909091
ScoreDiff,0.12,0.3636363636363636
ScoreDiff,0.13,0.4181818181818181
ScoreDiff,0.14,0.4181818181818181
ScoreDiff,0.15,0.4363636363636363
ScoreDiff,0.16,0.4363636363636363
ScoreDiff,0.17,0.4545454545454545
ScoreDiff,0.18,0.4545454545454545
ScoreDiff,0.19,0.4727272727272727
ScoreDiff,0.2,0.509090909090909
ScoreDiff,0.21,0.509090909090909
ScoreDiff,0.22,0.509090909090909
ScoreDiff,0.23,0.509090909090909
ScoreDiff,0.24,0.5454545454545454
ScoreDiff,0.25,0.5454545454545454
ScoreDiff,0.26,0.6
ScoreDiff,0.27,0.6
ScoreDiff,0.28,0.6
ScoreDiff,0.29,0.6363636363636364
ScoreDiff,0.3,0.6363636363636364
ScoreDiff,0.31,0.6545454545454545
ScoreDiff,0.32,0.6727272727272727
ScoreDiff,0.33,0.6727272727272727
ScoreDiff,0.34,0.6727272727272727
ScoreDiff,0.35,0.6727272727272727
ScoreDiff,0.36,0.6727272727272727
ScoreDiff,0.37,0.6909090909090909
ScoreDiff,0.38,0.6909090909090909
ScoreDiff,0.39,0.6909090909090909
ScoreDiff,0.4,0.7272727272727273
ScoreDiff,0.41,0.7454545454545455
ScoreDiff,0.42,0.7454545454545455
ScoreDiff,0.43,0.7636363636363637
ScoreDiff,0.44,0.7818181818181819
ScoreDiff,0.45,0.7818181818181819
ScoreDiff,0.46,0.8
ScoreDiff,0.47,0.8
ScoreDiff,0.48,0.8
ScoreDiff,0.49,0.8
ScoreDiff,0.5,0.8181818181818182
ScoreDiff,0.51,0.8363636363636363
ScoreDiff,0.52,0.8363636363636363
ScoreDiff,0.53,0.8363636363636363
ScoreDiff,0.54,0.8363636363636363
ScoreDiff,0.55,0.8545454545454545
ScoreDiff,0.56,0.8909090909090909
ScoreDiff,0.5700000000000001,0.8909090909090909
ScoreDiff,0.58,0.8909090909090909
ScoreDiff,0.59,0.8909090909090909
ScoreDiff,0.6,0.8909090909090909
ScoreDiff,0.61,0.8909090909090909
ScoreDiff,0.62,0.8909090909090909
ScoreDiff,0.63,0.8909090909090909
ScoreDiff,0.64,0.8909090909090909
ScoreDiff,0.65,0.8909090909090909
ScoreDiff,0.66,0.8909090909090909
ScoreDiff,0.67,0.8909090909090909
ScoreDiff,0.68,0.8909090909090909
ScoreDiff,0.6900000000000001,0.8909090909090909
ScoreDiff,0.7000000000000001,0.8909090909090909
ScoreDiff,0.71,0.8909090909090909
ScoreDiff,0.72,0.8909090909090909
ScoreDiff,0.73,0.8909090909090909
ScoreDiff,0.74,0.9090909090909092
ScoreDiff,0.75,0.9272727272727272
ScoreDiff,0.76,0.9272727272727272
ScoreDiff,0.77,0.9272727272727272
ScoreDiff,0.78,0.9272727272727272
ScoreDiff,0.79,0.9272727272727272
ScoreDiff,0.8,0.9272727272727272
ScoreDiff,0.81,0.9272727272727272
ScoreDiff,0.8200000000000001,0.9272727272727272
ScoreDiff,0.8300000000000001,0.9272727272727272
ScoreDiff,0.84,0.9272727272727272
ScoreDiff,0.85,0.9272727272727272
ScoreDiff,0.86,0.9272727272727272
ScoreDiff,0.87,0.9272727272727272
ScoreDiff,0.88,0.9272727272727272
ScoreDiff,0.89,0.9272727272727272
ScoreDiff,0.9,0.9454545454545454
ScoreDiff,0.91,0.9454545454545454
ScoreDiff,0.92,0.9454545454545454
ScoreDiff,0.93,0.9818181818181818
ScoreDiff,0.94,0.9818181818181818
ScoreDiff,0.95,0.9818181818181818
ScoreDiff,0.96,0.9818181818181818
ScoreDiff,0.97,0.9818181818181818
ScoreDiff,0.98,0.9818181818181818
ScoreDiff,0.99,1.0
ScoreDiff,1.0,1.0


==> figures/data/roc_curves_TRUST_LONGSYNTH.csv <==
method,fpr,tpr
TRUST-LONGSYNTH,0.0,0.0545454545454545
TRUST-LONGSYNTH,0.01,0.109090909090909
TRUST-LONGSYNTH,0.02,0.1636363636363636
TRUST-LONGSYNTH,0.03,0.1818181818181818
TRUST-LONGSYNTH,0.04,0.2181818181818181
TRUST-LONGSYNTH,0.05,0.2363636363636363
TRUST-LONGSYNTH,0.06,0.2363636363636363
TRUST-LONGSYNTH,0.07,0.2545454545454545
TRUST-LONGSYNTH,0.08,0.2545454545454545
TRUST-LONGSYNTH,0.09,0.2545454545454545
TRUST-LONGSYNTH,0.1,0.2545454545454545
TRUST-LONGSYNTH,0.11,0.2727272727272727
TRUST-LONGSYNTH,0.12,0.3090909090909091
TRUST-LONGSYNTH,0.13,0.3090909090909091
TRUST-LONGSYNTH,0.14,0.3272727272727272
TRUST-LONGSYNTH,0.15,0.3818181818181818
TRUST-LONGSYNTH,0.16,0.4
TRUST-LONGSYNTH,0.17,0.4
TRUST-LONGSYNTH,0.18,0.4
TRUST-LONGSYNTH,0.19,0.4181818181818181
TRUST-LONGSYNTH,0.2,0.4181818181818181
TRUST-LONGSYNTH,0.21,0.4181818181818181
TRUST-LONGSYNTH,0.22,0.4181818181818181
TRUST-LONGSYNTH,0.23,0.4363636363636363
TRUST-LONGSYNTH,0.24,0.4909090909090909
TRUST-LONGSYNTH,0.25,0.509090909090909
TRUST-LONGSYNTH,0.26,0.509090909090909
TRUST-LONGSYNTH,0.27,0.509090909090909
TRUST-LONGSYNTH,0.28,0.5272727272727272
TRUST-LONGSYNTH,0.29,0.5454545454545454
TRUST-LONGSYNTH,0.3,0.5454545454545454
TRUST-LONGSYNTH,0.31,0.5454545454545454
TRUST-LONGSYNTH,0.32,0.5454545454545454
TRUST-LONGSYNTH,0.33,0.5454545454545454
TRUST-LONGSYNTH,0.34,0.5454545454545454
TRUST-LONGSYNTH,0.35,0.6
TRUST-LONGSYNTH,0.36,0.6181818181818182
TRUST-LONGSYNTH,0.37,0.6181818181818182
TRUST-LONGSYNTH,0.38,0.6181818181818182
TRUST-LONGSYNTH,0.39,0.6181818181818182
TRUST-LONGSYNTH,0.4,0.6363636363636364
TRUST-LONGSYNTH,0.41,0.6363636363636364
TRUST-LONGSYNTH,0.42,0.6545454545454545
TRUST-LONGSYNTH,0.43,0.6545454545454545
TRUST-LONGSYNTH,0.44,0.7090909090909091
TRUST-LONGSYNTH,0.45,0.7090909090909091
TRUST-LONGSYNTH,0.46,0.7090909090909091
TRUST-LONGSYNTH,0.47,0.7272727272727273
TRUST-LONGSYNTH,0.48,0.7272727272727273
TRUST-LONGSYNTH,0.49,0.7272727272727273
TRUST-LONGSYNTH,0.5,0.7454545454545455
TRUST-LONGSYNTH,0.51,0.7636363636363637
TRUST-LONGSYNTH,0.52,0.7636363636363637
TRUST-LONGSYNTH,0.53,0.7818181818181819
TRUST-LONGSYNTH,0.54,0.7818181818181819
TRUST-LONGSYNTH,0.55,0.7818181818181819
TRUST-LONGSYNTH,0.56,0.8
TRUST-LONGSYNTH,0.5700000000000001,0.8
TRUST-LONGSYNTH,0.58,0.8
TRUST-LONGSYNTH,0.59,0.8
TRUST-LONGSYNTH,0.6,0.8363636363636363
TRUST-LONGSYNTH,0.61,0.8363636363636363
TRUST-LONGSYNTH,0.62,0.8363636363636363
TRUST-LONGSYNTH,0.63,0.8363636363636363
TRUST-LONGSYNTH,0.64,0.8363636363636363
TRUST-LONGSYNTH,0.65,0.8545454545454545
TRUST-LONGSYNTH,0.66,0.8909090909090909
TRUST-LONGSYNTH,0.67,0.8909090909090909
TRUST-LONGSYNTH,0.68,0.8909090909090909
TRUST-LONGSYNTH,0.6900000000000001,0.8909090909090909
TRUST-LONGSYNTH,0.7000000000000001,0.8909090909090909
TRUST-LONGSYNTH,0.71,0.8909090909090909
TRUST-LONGSYNTH,0.72,0.9090909090909092
TRUST-LONGSYNTH,0.73,0.9090909090909092
TRUST-LONGSYNTH,0.74,0.9090909090909092
TRUST-LONGSYNTH,0.75,0.9090909090909092
TRUST-LONGSYNTH,0.76,0.9090909090909092
TRUST-LONGSYNTH,0.77,0.9090909090909092
TRUST-LONGSYNTH,0.78,0.9090909090909092
TRUST-LONGSYNTH,0.79,0.9090909090909092
TRUST-LONGSYNTH,0.8,0.9090909090909092
TRUST-LONGSYNTH,0.81,0.9090909090909092
TRUST-LONGSYNTH,0.8200000000000001,0.9090909090909092
TRUST-LONGSYNTH,0.8300000000000001,0.9090909090909092
TRUST-LONGSYNTH,0.84,0.9272727272727272
TRUST-LONGSYNTH,0.85,0.9272727272727272
TRUST-LONGSYNTH,0.86,0.9636363636363636
TRUST-LONGSYNTH,0.87,0.9636363636363636
TRUST-LONGSYNTH,0.88,0.9636363636363636
TRUST-LONGSYNTH,0.89,0.9636363636363636
TRUST-LONGSYNTH,0.9,0.9636363636363636
TRUST-LONGSYNTH,0.91,0.9636363636363636
TRUST-LONGSYNTH,0.92,0.9636363636363636
TRUST-LONGSYNTH,0.93,0.9636363636363636
TRUST-LONGSYNTH,0.94,0.9818181818181818
TRUST-LONGSYNTH,0.95,0.9818181818181818
TRUST-LONGSYNTH,0.96,0.9818181818181818
TRUST-LONGSYNTH,0.97,0.9818181818181818
TRUST-LONGSYNTH,0.98,1.0
TRUST-LONGSYNTH,0.99,1.0
TRUST-LONGSYNTH,1.0,1.0


==> figures/data/roc_curves_Temporal_PCA.csv <==
method,fpr,tpr
Temporal-PCA,0.0,0.109090909090909
Temporal-PCA,0.01,0.1272727272727272
Temporal-PCA,0.02,0.1272727272727272
Temporal-PCA,0.03,0.1636363636363636
Temporal-PCA,0.04,0.1818181818181818
Temporal-PCA,0.05,0.2
Temporal-PCA,0.06,0.2363636363636363
Temporal-PCA,0.07,0.2545454545454545
Temporal-PCA,0.08,0.2545454545454545
Temporal-PCA,0.09,0.2727272727272727
Temporal-PCA,0.1,0.2727272727272727
Temporal-PCA,0.11,0.2727272727272727
Temporal-PCA,0.12,0.2909090909090909
Temporal-PCA,0.13,0.2909090909090909
Temporal-PCA,0.14,0.2909090909090909
Temporal-PCA,0.15,0.3272727272727272
Temporal-PCA,0.16,0.3272727272727272
Temporal-PCA,0.17,0.3272727272727272
Temporal-PCA,0.18,0.3272727272727272
Temporal-PCA,0.19,0.3454545454545454
Temporal-PCA,0.2,0.3454545454545454
Temporal-PCA,0.21,0.3454545454545454
Temporal-PCA,0.22,0.3454545454545454
Temporal-PCA,0.23,0.3454545454545454
Temporal-PCA,0.24,0.3818181818181818
Temporal-PCA,0.25,0.3818181818181818
Temporal-PCA,0.26,0.3818181818181818
Temporal-PCA,0.27,0.4
Temporal-PCA,0.28,0.4
Temporal-PCA,0.29,0.4
Temporal-PCA,0.3,0.4
Temporal-PCA,0.31,0.4
Temporal-PCA,0.32,0.4
Temporal-PCA,0.33,0.4
Temporal-PCA,0.34,0.4
Temporal-PCA,0.35,0.4181818181818181
Temporal-PCA,0.36,0.4363636363636363
Temporal-PCA,0.37,0.4363636363636363
Temporal-PCA,0.38,0.4909090909090909
Temporal-PCA,0.39,0.4909090909090909
Temporal-PCA,0.4,0.509090909090909
Temporal-PCA,0.41,0.5454545454545454
Temporal-PCA,0.42,0.5454545454545454
Temporal-PCA,0.43,0.5454545454545454
Temporal-PCA,0.44,0.5454545454545454
Temporal-PCA,0.45,0.5454545454545454
Temporal-PCA,0.46,0.5454545454545454
Temporal-PCA,0.47,0.5636363636363636
Temporal-PCA,0.48,0.5636363636363636
Temporal-PCA,0.49,0.6
Temporal-PCA,0.5,0.6
Temporal-PCA,0.51,0.6
Temporal-PCA,0.52,0.6363636363636364
Temporal-PCA,0.53,0.6545454545454545
Temporal-PCA,0.54,0.6727272727272727
Temporal-PCA,0.55,0.6909090909090909
Temporal-PCA,0.56,0.6909090909090909
Temporal-PCA,0.5700000000000001,0.6909090909090909
Temporal-PCA,0.58,0.6909090909090909
Temporal-PCA,0.59,0.7090909090909091
Temporal-PCA,0.6,0.7090909090909091
Temporal-PCA,0.61,0.7272727272727273
Temporal-PCA,0.62,0.7454545454545455
Temporal-PCA,0.63,0.7454545454545455
Temporal-PCA,0.64,0.8
Temporal-PCA,0.65,0.8
Temporal-PCA,0.66,0.8
Temporal-PCA,0.67,0.8
Temporal-PCA,0.68,0.8
Temporal-PCA,0.6900000000000001,0.8
Temporal-PCA,0.7000000000000001,0.8
Temporal-PCA,0.71,0.8
Temporal-PCA,0.72,0.8181818181818182
Temporal-PCA,0.73,0.8181818181818182
Temporal-PCA,0.74,0.8181818181818182
Temporal-PCA,0.75,0.8181818181818182
Temporal-PCA,0.76,0.8181818181818182
Temporal-PCA,0.77,0.8363636363636363
Temporal-PCA,0.78,0.8363636363636363
Temporal-PCA,0.79,0.8363636363636363
Temporal-PCA,0.8,0.8363636363636363
Temporal-PCA,0.81,0.8363636363636363
Temporal-PCA,0.8200000000000001,0.8363636363636363
Temporal-PCA,0.8300000000000001,0.8545454545454545
Temporal-PCA,0.84,0.8909090909090909
Temporal-PCA,0.85,0.9090909090909092
Temporal-PCA,0.86,0.9272727272727272
Temporal-PCA,0.87,0.9454545454545454
Temporal-PCA,0.88,0.9636363636363636
Temporal-PCA,0.89,0.9636363636363636
Temporal-PCA,0.9,0.9636363636363636
Temporal-PCA,0.91,0.9636363636363636
Temporal-PCA,0.92,0.9818181818181818
Temporal-PCA,0.93,0.9818181818181818
Temporal-PCA,0.94,0.9818181818181818
Temporal-PCA,0.95,1.0
Temporal-PCA,0.96,1.0
Temporal-PCA,0.97,1.0
Temporal-PCA,0.98,1.0
Temporal-PCA,0.99,1.0
Temporal-PCA,1.0,1.0


==> figures/data/runtime_fit.csv <==
method,mean,std,label
Bootstrap,6.8102000113867686e-06,2.174825176848017e-06,Bootstrap
Independent,0.04998941680000818,0.0039625914725915715,Independent
Temporal-PCA,0.06352763200002298,0.0034787713299490788,Temp.-PCA
ScoreDiff,0.048187374400049485,0.0015716325046481886,ScoreDiff
DP-Markov,0.5312255251999887,0.018751743848656993,DP-Markov
DP-Score,0.04832905200000818,0.002876007955577043,DP-Score
TRUST-LONGSYNTH,0.048662965199946416,0.0016852594863738164,TRUST


==> figures/data/scalability.csv <==
patients_total,patients_train,method,fit_seconds,sample_seconds,peak_memory_mb
180,125,ScoreDiff,0.0135793210001793,0.0065302650000376,0.7339849472045898
180,125,DP-Score,0.0171184710000034,0.0073956479998287,0.6565361022949219
180,125,TRUST-LONGSYNTH,0.0187687670002105,0.0076208569998925,0.751429557800293
360,251,ScoreDiff,0.0251217200000155,0.009289641000123,1.2744770050048828
360,251,DP-Score,0.0235691380000844,0.0179637349999666,1.1178245544433594
360,251,TRUST-LONGSYNTH,0.0253230790001453,0.0097965339998609,1.3092193603515625
720,503,ScoreDiff,0.0714546870001413,0.0237800649999826,2.358884811401367
720,503,DP-Score,0.0790680640000118,0.0167992719998437,2.046104431152344
720,503,TRUST-LONGSYNTH,0.0583365100001174,0.0167305180000312,2.426198005676269
1440,1007,ScoreDiff,0.1063022799999089,0.0335859829999662,4.527533531188965
1440,1007,DP-Score,0.113308427999982,0.0443257679999078,3.9032678604125977
1440,1007,TRUST-LONGSYNTH,0.1021655399999872,0.0466331029999764,4.660222053527832


==> figures/data/scalability_DP_Score.csv <==
patients_total,patients_train,method,fit_seconds,sample_seconds,peak_memory_mb
180,125,DP-Score,0.0171184710000034,0.0073956479998287,0.6565361022949219
360,251,DP-Score,0.0235691380000844,0.0179637349999666,1.1178245544433594
720,503,DP-Score,0.0790680640000118,0.0167992719998437,2.046104431152344
1440,1007,DP-Score,0.113308427999982,0.0443257679999078,3.9032678604125977


==> figures/data/scalability_ScoreDiff.csv <==
patients_total,patients_train,method,fit_seconds,sample_seconds,peak_memory_mb
180,125,ScoreDiff,0.0135793210001793,0.0065302650000376,0.7339849472045898
360,251,ScoreDiff,0.0251217200000155,0.009289641000123,1.2744770050048828
720,503,ScoreDiff,0.0714546870001413,0.0237800649999826,2.358884811401367
1440,1007,ScoreDiff,0.1063022799999089,0.0335859829999662,4.527533531188965


==> figures/data/scalability_TRUST_LONGSYNTH.csv <==
patients_total,patients_train,method,fit_seconds,sample_seconds,peak_memory_mb
180,125,TRUST-LONGSYNTH,0.0187687670002105,0.0076208569998925,0.751429557800293
360,251,TRUST-LONGSYNTH,0.0253230790001453,0.0097965339998609,1.3092193603515625
720,503,TRUST-LONGSYNTH,0.0583365100001174,0.0167305180000312,2.426198005676269
1440,1007,TRUST-LONGSYNTH,0.1021655399999872,0.0466331029999764,4.660222053527832


==> figures/data/worst_group_auprc.csv <==
method,mean,std,label
Bootstrap,0.3128494107334648,0.09622553060075734,Bootstrap
Independent,0.35866578439225216,0.04454863462864048,Independent
Temporal-PCA,0.2700920521074489,0.16485782396664728,Temp.-PCA
ScoreDiff,0.21930136219696683,0.05256698886598477,ScoreDiff
DP-Markov,0.2872579993977881,0.0519752261167835,DP-Markov
DP-Score,0.257995719524286,0.10233538016834907,DP-Score
TRUST-LONGSYNTH,0.2482362716807967,0.051739019616716744,TRUST


==> generated/word_counts.txt <==
abstract_words=200
conclusion_words=200

